Aligning Misaligned Benchmarks for Single-View Novel View Synthesis

While single-view novel view synthesis methods have been dramatically enhanced recently, how to quantify their performance has yet to be standardized. In this work, we demonstrate that an important factor lies in how each method's own reference frame is aligned with the so-called ground-truth pose. Existing methods often rely on test-time optimization of target poses for this alignment, which inherently is ill-posed due to the complexity of the optimization landscape of camera poses vs render accuracy, leading to methods being evaluated at an arbitrary local optimum. Some recognize this limitation and thus rely on 3D reconstructions of entire scenes using training and test views to align poses, which may be infeasible. In this work, instead, we propose to use traditional 2D-to-2D and 2D-to-3D image matching techniques to align 3D reconstructions. We also evaluate only within co-visible regions, between different views, which is the only place where a `correct' ground truth can be defined. Our evaluations show that with proper coordinate alignment, novel-view synthesis methods that use explicit 3D Gaussians achieve the state of the art, despite being previously reported in the literature to be outperformed by pure image-based 2D methods. We further provide a simple baseline that directly utilizes an off-the-shelf video generator and a feed-forward geometry estimator. Our simple baseline is already comparable to state-of-the-art methods specifically trained for novel-view synthesis, without any task-specific training.

==> figures/viewpoint_separation/angular_separation_pairs.csv <==
dataset,scene,train_id,test_id,geodesic_deg,viewdir_deg
re10k,000c3ab189999a83,0,4,0.34325045626141487,0.34286402308403874
re10k,000c3ab189999a83,0,13,1.0719744996061835,1.0701024593834347
re10k,000c3ab189999a83,0,22,1.673336922259156,1.6709476983523863
re10k,000c3ab189999a83,0,31,2.5232257400646936,2.520985884732807
re10k,000c3ab189999a83,0,41,3.2037725816793374,3.19925087197359
re10k,000c3ab189999a83,0,50,3.711167501239694,3.704816127740511
re10k,000c3ab189999a83,0,58,4.348618675527542,4.342588144695822
re10k,000c3ab189999a83,0,68,4.878904363799253,4.8689103985038855
re10k,000c3ab189999a83,0,77,5.121983324928775,5.111120264638033
re10k,000c3ab189999a83,0,87,5.327915447759486,5.318903981369096
re10k,000c3ab189999a83,0,95,5.322199665314189,5.309097996553066
re10k,000db54a47bd43fe,0,4,0.5182724619947322,0.5176671496673644
re10k,000db54a47bd43fe,0,13,0.2974272816081719,0.29342547463599594
re10k,000db54a47bd43fe,0,22,1.0879609310480385,1.0776802874804328
re10k,000db54a47bd43fe,0,31,3.819854673907539,3.813485310887149
re10k,000db54a47bd43fe,0,41,4.256122209459587,4.247173371730535
re10k,000db54a47bd43fe,0,50,7.2905699701877404,7.281335191712826
re10k,000db54a47bd43fe,0,58,7.544078614106636,7.5334770546616605
re10k,000db54a47bd43fe,0,68,8.255141740063122,8.247853275602916
re10k,000db54a47bd43fe,0,77,7.90759290674402,7.904252335562232
re10k,000db54a47bd43fe,0,87,7.699739220841523,7.6976470030833894
re10k,000db54a47bd43fe,0,95,6.161300825963206,6.157271414435769
re10k,00a5a2af678f37d5,0,4,0.6202355819868304,0.6103758269630403
re10k,00a5a2af678f37d5,0,13,1.9850088569986513,1.9724316378803477
re10k,00a5a2af678f37d5,0,22,3.3742977665111207,3.3450470742715965
re10k,00a5a2af678f37d5,0,31,4.868028780096589,4.829832139537082
re10k,00a5a2af678f37d5,0,41,6.747852338798287,6.6928640609880015
re10k,00a5a2af678f37d5,0,50,8.485928158077856,8.410283012642203
re10k,00a5a2af678f37d5,0,58,9.433078068421134,9.345229648122478
re10k,00a5a2af678f37d5,0,68,11.769730007985574,11.657890260649182
re10k,00a5a2af678f37d5,0,77,14.941156015575249,14.787069482240819
re10k,00a5a2af678f37d5,0,87,21.572611223323698,21.35645578151515
re10k,00a5a2af678f37d5,0,95,29.084944396379534,28.771545025236975
re10k,00beb03ef95dc637,0,4,0.3321019092418085,0.32753328088263595
re10k,00beb03ef95dc637,0,13,0.5044182532422861,0.49993829190217964
re10k,00beb03ef95dc637,0,22,0.543319463911944,0.5311831025977164
re10k,00beb03ef95dc637,0,31,0.6093361382126548,0.5859662976431582
re10k,00beb03ef95dc637,0,41,0.3941541065385719,0.387917294514023
re10k,00beb03ef95dc637,0,50,1.8110051161281824,1.8013095490774245
re10k,00beb03ef95dc637,0,58,5.9044249038936325,5.902293025299897
re10k,00beb03ef95dc637,0,68,14.557150886813265,14.53895284739282
re10k,00beb03ef95dc637,0,77,22.120799243121002,22.039645590457063
re10k,00beb03ef95dc637,0,87,32.240031331673016,32.21535445478955
re10k,00beb03ef95dc637,0,95,34.24505235192702,34.20589815350791
re10k,00ca5123d8ff6f83,0,4,0.1639928020116205,0.14208736078927425
re10k,00ca5123d8ff6f83,0,13,0.0470293915441241,0.028341651906160475
re10k,00ca5123d8ff6f83,0,22,0.3464780008667539,0.32934129848228244
re10k,00ca5123d8ff6f83,0,31,0.5320622170111894,0.49763787736036286
re10k,00ca5123d8ff6f83,0,41,0.5813221764773104,0.5342325727919476
re10k,00ca5123d8ff6f83,0,50,0.5434817309379123,0.5056625448071785
re10k,00ca5123d8ff6f83,0,58,0.7363681145965665,0.6778767772246281
re10k,00ca5123d8ff6f83,0,68,0.8697954616571003,0.8098487032130128
re10k,00ca5123d8ff6f83,0,77,0.7557593087263802,0.7262470048800684
re10k,00ca5123d8ff6f83,0,87,0.6308893855215971,0.6052101474296214
re10k,00ca5123d8ff6f83,0,95,0.6715100790464258,0.6489786819051654
re10k,00cfc0ecd345deb4,0,4,1.517158949242541,1.4981889638012338
re10k,00cfc0ecd345deb4,0,13,5.431903691460859,5.38094295937527
re10k,00cfc0ecd345deb4,0,22,9.10404506330709,9.023615825996625
re10k,00cfc0ecd345deb4,0,31,11.693683735431799,11.553480983914728
re10k,00cfc0ecd345deb4,0,41,15.03045539088198,14.872571688551707
re10k,00cfc0ecd345deb4,0,50,18.304116979398145,18.125720059705255
re10k,00cfc0ecd345deb4,0,58,20.49336370498036,20.316389713348325
re10k,00cfc0ecd345deb4,0,68,22.320170681431122,22.12027249498054
re10k,00cfc0ecd345deb4,0,77,22.74866698395928,22.544280306581022
re10k,00cfc0ecd345deb4,0,87,22.247527801043955,21.984012208166387
re10k,00cfc0ecd345deb4,0,95,20.621402490262938,20.36157931861465
re10k,00d83c48cb78ec83,0,4,1.4685066957359427,1.468188610897399
re10k,00d83c48cb78ec83,0,13,4.578259644839932,4.577255037035145
re10k,00d83c48cb78ec83,0,22,6.291928061337498,6.290420590293089
re10k,00d83c48cb78ec83,0,31,8.635261708440364,8.630823994738753
re10k,00d83c48cb78ec83,0,41,11.957372203283409,11.950375573088648
re10k,00d83c48cb78ec83,0,50,12.374952764384423,12.366157319960685
re10k,00d83c48cb78ec83,0,58,12.302447248713149,12.292244420133105
re10k,00d83c48cb78ec83,0,68,12.549383929969247,12.537349567766732
re10k,00d83c48cb78ec83,0,77,12.541366508867734,12.530478198960877
re10k,00d83c48cb78ec83,0,87,12.41944002588386,12.409475780089045
re10k,00d83c48cb78ec83,0,95,11.704297456056239,11.695015272683348
re10k,00e12e215c028984,0,4,0.21303179773426204,0.20799427042057025
re10k,00e12e215c028984,0,13,0.7578637536617859,0.7574765009142278
re10k,00e12e215c028984,0,22,1.2080861728500616,1.207156381023835
re10k,00e12e215c028984,0,31,1.588684024355552,1.587809353175144
re10k,00e12e215c028984,0,41,1.8775432615871743,1.8757941094207322
re10k,00e12e215c028984,0,50,2.170433284610204,2.1668307475383943
re10k,00e12e215c028984,0,58,2.3778467974875253,2.373363223517402
re10k,00e12e215c028984,0,68,2.6872482869278778,2.6804483978003635
re10k,00e12e215c028984,0,77,3.0655955164706703,3.055482047368262
re10k,00e12e215c028984,0,87,3.5023754037893444,3.4911469465248497
re10k,00e12e215c028984,0,95,3.940475401997288,3.92992507747108
re10k,00e8df74b6805da7,0,4,0.17166683678412814,0.16711554033693182
re10k,00e8df74b6805da7,0,13,0.14214666193027883,0.1334535243835298
re10k,00e8df74b6805da7,0,22,0.27907154184259053,0.26475098379695566
re10k,00e8df74b6805da7,0,31,0.3463910985225913,0.3463425395455726
re10k,00e8df74b6805da7,0,41,1.8810310219041757,1.858348044708815
re10k,00e8df74b6805da7,0,50,5.169264980628006,5.1122537501615755
re10k,00e8df74b6805da7,0,58,10.752849308920442,10.65341874351633
re10k,00e8df74b6805da7,0,68,17.760535768156686,17.58733673510137
re10k,00e8df74b6805da7,0,77,23.625971969904704,23.37605601191057
re10k,00e8df74b6805da7,0,87,29.73271035606843,29.415810001448996
re10k,00e8df74b6805da7,0,95,34.9891152611679,34.58259662073868
re10k,01a5cc3805e94c21,0,4,0.5027264342035352,0.40561021083067494
re10k,01a5cc3805e94c21,0,13,1.6533552950887873,1.3838489216399794
re10k,01a5cc3805e94c21,0,22,2.6650427922950284,2.4709155024811027
re10k,01a5cc3805e94c21,0,31,4.176946751955689,4.0575717802456
re10k,01a5cc3805e94c21,0,41,4.792458376837248,4.622674605082297
re10k,01a5cc3805e94c21,0,50,5.759431307614529,5.5449181322700145
re10k,01a5cc3805e94c21,0,58,6.03353623059621,5.805893362064584
re10k,01a5cc3805e94c21,0,68,6.160396381556792,5.963312561733626
re10k,01a5cc3805e94c21,0,77,6.199606237269596,6.02821959226003
re10k,01a5cc3805e94c21,0,87,6.0654007056955,5.941119259979947
re10k,01a5cc3805e94c21,0,95,5.906535269040403,5.8716506249424985
dtu,scan103,25,1,30.895612643122522,29.36112455835361
dtu,scan103,25,2,37.49685555150483,34.68362261478343
dtu,scan103,25,9,19.25104511637128,19.192126827356738
dtu,scan103,25,10,27.147783159851663,22.067093886917583
dtu,scan103,25,11,38.665805435679175,29.47093900351368
dtu,scan103,25,12,23.462182705095227,18.18402793717802
dtu,scan103,25,14,14.122686324980233,13.120613486389018
dtu,scan103,25,15,28.064044773559107,23.243009834286827
dtu,scan103,25,23,27.459588823785936,22.76776289001809
dtu,scan103,25,24,12.446608644128192,10.021328043270163
dtu,scan103,25,26,12.282390406229839,9.863366772903086
dtu,scan103,25,27,24.767030018021938,20.055918069896645
dtu,scan103,25,29,26.362282846123463,24.053880085456896
dtu,scan103,25,30,16.542220635292995,15.717213863539907
dtu,scan103,25,31,11.67811985555262,11.678102897343889
dtu,scan103,25,32,17.32387255875232,16.491419477835464
dtu,scan103,25,33,25.110767821810274,22.655144442313095
dtu,scan103,25,34,39.367646350263705,35.68284574616392
dtu,scan103,25,35,52.12811588066778,47.01518422687295
dtu,scan103,25,41,55.65317942334366,52.46063526226822
dtu,scan103,25,42,43.58735223043835,41.25508836295391
dtu,scan103,25,43,34.25458475947679,32.872297099474565
dtu,scan103,25,45,24.617252423335284,24.56609022711845
dtu,scan103,25,46,25.003926058392686,24.86788761308605
dtu,scan103,25,47,32.050367242427335,31.199888804112895
dtu,scan110,25,1,33.901027261295546,32.209620148838596
dtu,scan110,25,2,38.92480825012168,36.99717432362958
dtu,scan110,25,9,21.49876288350282,21.389713490814724
dtu,scan110,25,10,29.252322428852324,24.344275520858787
dtu,scan110,25,11,39.31664355762246,30.806250496098368
dtu,scan110,25,12,25.254551588559224,20.398486706777703
dtu,scan110,25,14,15.006280632956843,14.283484265311198
dtu,scan110,25,15,26.69811911059284,22.613043538637097
dtu,scan110,25,23,26.505876680382553,22.474311281850817
dtu,scan110,25,24,12.465126783671847,10.282687096449337
dtu,scan110,25,26,13.252043171687188,11.229514686204876
dtu,scan110,25,27,26.82400529221476,22.698335875687693
dtu,scan110,25,29,27.231450821228155,25.419926028811574
dtu,scan110,25,30,16.286604627099656,15.711395528822761
dtu,scan110,25,31,11.164959322976257,11.137054090517392
dtu,scan110,25,32,15.972459897511042,14.844094293237166
dtu,scan110,25,33,26.581469393776246,24.11991178575742
dtu,scan110,25,34,36.480590244145915,32.43050372379648
dtu,scan110,25,35,49.82183917597596,44.51114169951848
dtu,scan110,25,41,53.14816384715521,49.65383252355236
dtu,scan110,25,42,42.4486051472994,39.80741449199553
dtu,scan110,25,43,32.740897131849,30.937289111540387
dtu,scan110,25,45,23.894584183532487,23.69495313469213
dtu,scan110,25,46,25.034104760758535,25.021737581742055
dtu,scan110,25,47,31.254820113151627,30.878250979696737
dtu,scan114,25,1,31.288988328758364,29.693267166161828
dtu,scan114,25,2,36.52943323532317,33.936959862253936
dtu,scan114,25,9,20.516174129602987,20.462393167875483
dtu,scan114,25,10,28.254330961868195,23.62112146220156
dtu,scan114,25,11,38.10252505594476,29.144066236598526
dtu,scan114,25,12,23.754217636032283,19.083121756869264
dtu,scan114,25,14,14.948745835588188,13.884648810941858
dtu,scan114,25,15,26.681940785080858,21.69059848979696
dtu,scan114,25,23,25.42769506444737,20.36688373848851
dtu,scan114,25,24,12.502719900240738,10.097407489583228
dtu,scan114,25,26,12.398518732249022,9.96052547117641
dtu,scan114,25,27,26.245206397233893,21.52854116582269
dtu,scan114,25,29,26.838448946437715,24.48186141372866
dtu,scan114,25,30,17.256115764536414,16.323182457607953
dtu,scan114,25,31,13.457948135619171,13.454989462912083
dtu,scan114,25,32,17.623253987177264,16.882226472478887
dtu,scan114,25,33,26.081775986530122,23.749537047915393
dtu,scan114,25,34,36.016976913387744,32.03538371841506
dtu,scan114,25,35,47.5923540600176,42.17105274123402
dtu,scan114,25,41,52.53235494854984,49.04208719995606
dtu,scan114,25,42,43.0068447053061,40.457155914502074
dtu,scan114,25,43,33.66046046952325,31.972954118973675
dtu,scan114,25,45,22.89202395012932,22.816324238733635
dtu,scan114,25,46,24.17550680747782,24.05404170862052
dtu,scan114,25,47,30.090656433091695,29.307699098640306
dtu,scan21,25,1,34.063480896283224,32.21572499250108
dtu,scan21,25,2,39.281906355259174,37.43033969704284
dtu,scan21,25,9,22.10734031571986,21.972180818693776
dtu,scan21,25,10,29.75596134088607,24.87050634394547
dtu,scan21,25,11,39.59531472727432,31.083546800569138
dtu,scan21,25,12,25.139666078245032,20.3221125977936
dtu,scan21,25,14,14.554106673281904,13.882346139174714
dtu,scan21,25,15,26.984086979845035,23.066604007529953
dtu,scan21,25,23,26.652577900843763,22.57142972603583
dtu,scan21,25,24,13.55815328258189,11.590072127322443
dtu,scan21,25,26,13.657128542311177,11.733289529370177
dtu,scan21,25,27,27.01589729449179,23.045755365280108
dtu,scan21,25,29,27.79992547275467,26.048808027466652
dtu,scan21,25,30,17.520074549026766,16.95749278958131
dtu,scan21,25,31,11.326862093781452,11.293863809774725
dtu,scan21,25,32,15.629884352956815,14.385672904910793
dtu,scan21,25,33,25.22581423201817,22.495805771398953
dtu,scan21,25,34,37.065526664708074,32.99351727401697
dtu,scan21,25,35,49.74034327731251,44.32011662615847
dtu,scan21,25,41,52.49501901603541,48.77057871177378
dtu,scan21,25,42,41.656562448941905,38.82241178667199
dtu,scan21,25,43,32.20812188036885,30.304595484433356
dtu,scan21,25,45,22.271922286129485,22.084684814780413
dtu,scan21,25,46,25.331215503817084,25.307443960909154
dtu,scan21,25,47,31.9635464708206,31.556513102503317
dtu,scan30,25,1,32.702142957288665,30.69922567318548
dtu,scan30,25,2,38.07748914386031,36.14787540564228
dtu,scan30,25,9,20.525114675658912,20.346031410391785
dtu,scan30,25,10,27.602914836054214,21.824388462486976
dtu,scan30,25,11,38.46651391314553,28.58623500705205
dtu,scan30,25,12,23.60370639317204,17.767571525751357
dtu,scan30,25,14,14.278522174645612,13.604544052444089
dtu,scan30,25,15,28.29930047268101,24.389137817924357
dtu,scan30,25,23,25.89683979962998,21.69318068027423
dtu,scan30,25,24,13.104583812811498,11.07763205087273
dtu,scan30,25,26,12.534774842231903,10.264027974322692
dtu,scan30,25,27,25.461143270741815,20.9610506386646
dtu,scan30,25,29,27.904576204229787,25.983776950020935
dtu,scan30,25,30,17.722833907814323,17.10304472844838
dtu,scan30,25,31,11.311620007433776,11.290502341039975
dtu,scan30,25,32,17.75306772348054,16.84921054947779
dtu,scan30,25,33,26.016792716417086,23.671985598749416
dtu,scan30,25,34,35.40632680014245,31.509697370179808
dtu,scan30,25,35,47.52793493127681,42.13583993178037
dtu,scan30,25,41,51.120830382534116,47.575230287581476
dtu,scan30,25,42,42.22745622012996,39.648419421371486
dtu,scan30,25,43,34.0261813105473,32.279472137557775
dtu,scan30,25,45,23.43963759845981,23.214021517044927
dtu,scan30,25,46,22.80958698871636,22.79437628122011
dtu,scan30,25,47,31.001276739866412,30.580132969726876
dtu,scan31,25,1,33.852411821340155,32.181909583453574
dtu,scan31,25,2,39.893551451074835,37.83608047236575
dtu,scan31,25,9,22.486128475983058,22.404451045551298
dtu,scan31,25,10,29.484519861410448,24.900436727128103
dtu,scan31,25,11,38.73616128342376,30.522081996204903
dtu,scan31,25,12,24.696798002286833,20.26628878264038
dtu,scan31,25,14,15.468967770528414,14.621003402876877
dtu,scan31,25,15,28.710765317144386,24.684544632650482
dtu,scan31,25,23,26.929756471648453,22.643809077027537
dtu,scan31,25,24,12.797156049460765,10.451727087073522
dtu,scan31,25,26,12.60146137077145,10.730337594181059
dtu,scan31,25,27,25.339707075631864,21.325223559719525
dtu,scan31,25,29,26.10976411891084,24.387107670280894
dtu,scan31,25,30,15.78880508438791,15.185550152915111
dtu,scan31,25,31,11.43694423107673,11.43096098450895
dtu,scan31,25,32,16.206182441247464,15.259934751489599
dtu,scan31,25,33,26.090712673317515,23.835251576789645
dtu,scan31,25,34,36.977803325378325,33.407209967157506
dtu,scan31,25,35,48.797395386375086,44.003453721742076
dtu,scan31,25,41,52.185804560173416,49.113172075761824
dtu,scan31,25,42,42.472520157113365,40.22467570453007
dtu,scan31,25,43,33.828917898851294,32.357742700476194
dtu,scan31,25,45,23.755108203677455,23.63774540046636
dtu,scan31,25,46,24.595631006225386,24.564650528993003
dtu,scan31,25,47,29.85083821437892,29.380216894982457
dtu,scan34,25,1,35.43689404763454,33.69345291015102
dtu,scan34,25,2,43.00495314991464,41.341776830950224
dtu,scan34,25,9,23.353117023189004,23.236634616100705
dtu,scan34,25,10,30.584642639910555,25.932830017881702
dtu,scan34,25,11,39.72601345355248,31.073190817272575
dtu,scan34,25,12,25.649859044487105,20.95808028484591
dtu,scan34,25,14,15.685087071616948,15.02174140623841
dtu,scan34,25,15,30.356968805850908,26.854128844573427
dtu,scan34,25,23,27.491446797122542,23.561090123780048
dtu,scan34,25,24,13.546939039289947,11.531772262881876
dtu,scan34,25,26,12.93758534515985,10.951195742167867
dtu,scan34,25,27,26.92379651497745,22.867056591883244
dtu,scan34,25,29,27.889912364028024,26.088868589720256
dtu,scan34,25,30,17.01111902190488,16.444566213242023
dtu,scan34,25,31,11.402610970705801,11.364963518985565
dtu,scan34,25,32,16.21693839104773,15.028758874681273
dtu,scan34,25,33,25.87262743673245,23.27297665628158
dtu,scan34,25,34,37.272667761304604,33.30449616419408
dtu,scan34,25,35,48.95897380770851,43.625570477308635
dtu,scan34,25,41,52.32187989150815,48.795166724918246
dtu,scan34,25,42,40.79617007110638,38.10808481554624
dtu,scan34,25,43,32.31405423035401,30.41755499992923
dtu,scan34,25,45,21.77657325356141,21.480224204197192
dtu,scan34,25,46,24.459226483970284,24.455660333133338
dtu,scan34,25,47,30.392711617991647,30.123180028876124
dtu,scan38,25,1,32.41389224008502,30.55040481518735
dtu,scan38,25,2,38.81700378117927,36.91133782389208
dtu,scan38,25,9,19.749352185082675,19.601157972828126
dtu,scan38,25,10,28.13730483724335,22.915592867264387
dtu,scan38,25,11,39.31855168876073,30.815230752716964
dtu,scan38,25,12,24.80746067294057,20.025369308133357
dtu,scan38,25,14,14.119075503909958,13.32561469243968
dtu,scan38,25,15,27.07552574783567,22.802368473317383
dtu,scan38,25,23,26.015615753867387,21.693493915552786
dtu,scan38,25,24,13.13110773298852,11.011783051031205
dtu,scan38,25,26,12.59005419885717,10.45966190963915
dtu,scan38,25,27,25.151095195767866,20.699713506405125
dtu,scan38,25,29,26.29718017594192,24.454778836194492
dtu,scan38,25,30,15.70223964829323,15.082834592806101
dtu,scan38,25,31,11.795078290859506,11.780294596447842
dtu,scan38,25,32,15.849233904281355,14.697053156184724
dtu,scan38,25,33,25.452380735925523,22.86135530594655
dtu,scan38,25,34,36.00136233293769,31.98525860427946
dtu,scan38,25,35,47.861877074427454,42.5446897390992
dtu,scan38,25,41,51.49365890658434,47.946577450171006
dtu,scan38,25,42,41.626436263671614,38.97924002403996
dtu,scan38,25,43,32.781550635029774,31.014306271099166
dtu,scan38,25,45,22.74005544673338,22.5679111555514
dtu,scan38,25,46,24.684964000894343,24.65996559768055
dtu,scan38,25,47,30.947775673710495,30.528958147930897
dtu,scan40,25,1,34.561465503747655,32.563233659825435
dtu,scan40,25,2,39.42259273568191,37.95550988354639
dtu,scan40,25,9,21.396283928784566,21.181004785047246
dtu,scan40,25,10,29.470478806801612,24.301187244107325
dtu,scan40,25,11,39.89840781864394,31.305320769385077
dtu,scan40,25,12,24.419003203803747,19.351345751913637
dtu,scan40,25,14,14.026270824079472,13.481709768827189
dtu,scan40,25,15,29.097576825804552,25.814149924491943
dtu,scan40,25,23,29.867112451834227,26.52209997111784
dtu,scan40,25,24,15.124744300360328,13.466894801093844
dtu,scan40,25,26,13.346540324598324,11.434011685830328
dtu,scan40,25,27,27.52368854293527,23.72819244989543
dtu,scan40,25,29,29.526871619088368,27.89174321832578
dtu,scan40,25,30,18.288751033916064,17.770491671788346
dtu,scan40,25,31,12.213452473505367,12.171384984566496
dtu,scan40,25,32,17.086477112845795,15.867850479005217
dtu,scan40,25,33,27.95277315411302,25.374953229755423
dtu,scan40,25,34,40.62495550689091,36.724470244083825
dtu,scan40,25,35,53.16789892083118,47.68223755556811
dtu,scan40,25,41,56.95644167758036,53.11746495162611
dtu,scan40,25,42,44.905536624718145,42.05398631228313
dtu,scan40,25,43,34.534252234875844,32.626931145992
dtu,scan40,25,45,23.150423437200775,23.05903234758314
dtu,scan40,25,46,27.30013623766542,27.261720902486285
dtu,scan40,25,47,34.7987140115539,34.353315399221216
dtu,scan41,25,1,33.67571411729688,31.986734553047054
dtu,scan41,25,2,39.7190837021329,37.896102445507005
dtu,scan41,25,9,21.553957391704966,21.44232491328948
dtu,scan41,25,10,28.58073685215069,23.66564006557756
dtu,scan41,25,11,37.994938980250325,29.57132876259958
dtu,scan41,25,12,23.68711532280795,18.879343813361864
dtu,scan41,25,14,14.206308448854417,13.525598362948216
dtu,scan41,25,15,28.60690633184687,24.774437892017275
dtu,scan41,25,23,27.41666941888525,23.37664289846101
dtu,scan41,25,24,13.941947295032797,11.984424252915058
dtu,scan41,25,26,12.935270251519844,10.911400106799487
dtu,scan41,25,27,25.61417058162565,21.56901241034745
dtu,scan41,25,29,27.00094860937778,25.132622717890357
dtu,scan41,25,30,16.94418799175234,16.31402109739637
dtu,scan41,25,31,11.275223613978042,11.255410450159564
dtu,scan41,25,32,16.14564886532687,15.05706821524931
dtu,scan41,25,33,27.19139098725736,24.732364727481514
dtu,scan41,25,34,38.004841152221395,34.12069668712173
dtu,scan41,25,35,50.12208789887253,44.81098001904667
dtu,scan41,25,41,52.28135810755788,48.77583371383984
dtu,scan41,25,42,42.707450998346545,40.11867002433273
dtu,scan41,25,43,33.73992578125165,32.038589317090775
dtu,scan41,25,45,22.733810038854486,22.535186990042156
dtu,scan41,25,46,24.1050142458083,24.048047531494504
dtu,scan41,25,47,30.588780299022716,30.020486103116436
dtu,scan45,25,1,32.19351726417575,30.415798552027965
dtu,scan45,25,2,40.9692008601694,38.75275027190859
dtu,scan45,25,9,20.772261984144542,20.686980730605967
dtu,scan45,25,10,28.153943967381544,23.17612898945256
dtu,scan45,25,11,37.86639005318577,28.4652357581028
dtu,scan45,25,12,23.470234115458947,18.255192881001477
dtu,scan45,25,14,16.232775127372996,15.35004338330458
dtu,scan45,25,15,30.84423874654892,26.6303433758492
dtu,scan45,25,23,28.858472564801442,24.45077748150696
dtu,scan45,25,24,14.254528810440428,12.063417105559878
dtu,scan45,25,26,12.730154815406515,10.354671998076789
dtu,scan45,25,27,25.703958835766027,20.898804276638703
dtu,scan45,25,29,26.958665356012414,24.791555210784413
dtu,scan45,25,30,16.024942639111245,15.320146114850722
dtu,scan45,25,31,10.6048628161834,10.561520775946844
dtu,scan45,25,32,16.204963253473668,14.969547620085244
dtu,scan45,25,33,27.27530800822125,24.546740324918268
dtu,scan45,25,34,39.61404376229538,35.39270046058494
dtu,scan45,25,35,51.87978395756073,46.12798235012043
dtu,scan45,25,41,54.9011031252096,51.15603700928116
dtu,scan45,25,42,44.80372885164972,42.00647329258806
dtu,scan45,25,43,36.35341626747923,34.534359536014804
dtu,scan45,25,45,23.789803295717874,23.52097542906533
dtu,scan45,25,46,24.48273681488496,24.45741453341522
dtu,scan45,25,47,30.92190506731558,30.41487695471092
dtu,scan55,25,1,32.41813690282884,30.77316656131684
dtu,scan55,25,2,37.68581489943427,35.612898496868176
dtu,scan55,25,9,20.27632863214465,20.18642248544367
dtu,scan55,25,10,28.490057090080477,23.604808186313303
dtu,scan55,25,11,37.79889325269435,28.797897372140483
dtu,scan55,25,12,24.248668938919103,19.163477743763735
dtu,scan55,25,14,14.266159080508228,13.429112726988105
dtu,scan55,25,15,27.29282504215039,23.20472764733116
dtu,scan55,25,23,27.035650202749085,23.110511850717597
dtu,scan55,25,24,13.546220373156661,11.529324514392549
dtu,scan55,25,26,13.068864444059319,10.914035014807121
dtu,scan55,25,27,25.98587808490627,21.6574270797273
dtu,scan55,25,29,26.422772920483027,24.39876797805881
dtu,scan55,25,30,16.855148981364582,16.151056149016856
dtu,scan55,25,31,11.424414842526236,11.40493540740423
dtu,scan55,25,32,16.438104697181185,15.381573844427379
dtu,scan55,25,33,26.691013861624473,24.260181106815953
dtu,scan55,25,34,38.291810153859345,34.61589634009264
dtu,scan55,25,35,50.02888868470665,44.96232267277746
dtu,scan55,25,41,53.48720003242105,50.12412069745372
dtu,scan55,25,42,43.61870557293493,41.0496122558111
dtu,scan55,25,43,33.85488700512975,32.13254394814845
dtu,scan55,25,45,22.33215419275909,22.150790423037154
dtu,scan55,25,46,23.343732082720265,23.307126733226273
dtu,scan55,25,47,28.9759808406377,28.434372773046277
dtu,scan63,25,1,34.787078193026375,33.16640826544466
dtu,scan63,25,2,39.227018639380695,37.25008992095663
dtu,scan63,25,9,22.13698634835748,22.012842409675446
dtu,scan63,25,10,30.4600504725268,25.94298070627043
dtu,scan63,25,11,39.95863738019807,31.756350076603606
dtu,scan63,25,12,24.85026478382391,20.16496535911689
dtu,scan63,25,14,15.201616787836087,14.527635062255763
dtu,scan63,25,15,27.930624121403074,24.070504264421537
dtu,scan63,25,23,29.062100564246585,25.599252629527847
dtu,scan63,25,24,13.616010311596535,11.719607587397402
dtu,scan63,25,26,13.157919158152309,11.231156052801024
dtu,scan63,25,27,26.451083991602385,22.496468335781703
dtu,scan63,25,29,29.782446795759242,28.048944104825587
dtu,scan63,25,30,18.83011527107088,18.277352751438787
dtu,scan63,25,31,12.720102385122209,12.706825564656887
dtu,scan63,25,32,18.117373032514283,17.17083167778809
dtu,scan63,25,33,27.452282313386384,25.156284940728863
dtu,scan63,25,34,38.65785513224661,35.01240975309176
dtu,scan63,25,35,51.68174959254906,46.79658732773269
dtu,scan63,25,41,56.48887053409273,53.44005231410032
dtu,scan63,25,42,45.29546497079795,42.886323697002936
dtu,scan63,25,43,36.40389357287168,34.777624827364626
dtu,scan63,25,45,27.587820711502612,27.465298501114656
dtu,scan63,25,46,29.536951672958985,29.488588809858665
dtu,scan63,25,47,35.746732763212684,35.21061010031714
dtu,scan8,25,1,33.74214092795137,32.025020405557385
dtu,scan8,25,2,36.974380161422104,35.078101206211834
dtu,scan8,25,9,20.825294399582205,20.675999958060093
dtu,scan8,25,10,27.723906815065334,22.264509532797614
dtu,scan8,25,11,39.51365565076826,30.12841542765201
dtu,scan8,25,12,24.12108313504324,18.581105878743355
dtu,scan8,25,14,13.571313469224359,12.79711761572131
dtu,scan8,25,15,26.484906200177775,22.134951432706156
dtu,scan8,25,23,25.487431917697865,20.82060186167598
dtu,scan8,25,24,12.051179826178192,9.640346515552737
dtu,scan8,25,26,12.736458347945524,10.465274511324886
dtu,scan8,25,27,25.44361172406917,20.86234474184783
dtu,scan8,25,29,26.72438961199701,24.678788157438785
dtu,scan8,25,30,16.36822477237365,15.674274767199831
dtu,scan8,25,31,10.688032426554521,10.659853606326461
dtu,scan8,25,32,14.791982307170697,13.478233763803276
dtu,scan8,25,33,23.65220146569409,20.79333066448267
dtu,scan8,25,34,33.73904614445245,29.368847650820385
dtu,scan8,25,35,44.95723924965479,39.13392671382927
dtu,scan8,25,41,48.12452363628603,44.18378529525397
dtu,scan8,25,42,39.15818318513831,36.098590865569136
dtu,scan8,25,43,30.88602672082001,28.759845062088374
dtu,scan8,25,45,21.353655493127793,21.114879430883295
dtu,scan8,25,46,23.361516184623408,23.334848967948673
dtu,scan8,25,47,29.898329475752863,29.390995663583702
dtu,scan82,25,1,33.33042930400381,31.635415351532433
dtu,scan82,25,2,39.69389741166549,37.55363880882784
dtu,scan82,25,9,21.553600087190805,21.45578726219358
dtu,scan82,25,10,28.748451427577066,23.557688652190944
dtu,scan82,25,11,39.034725137185895,29.749605968024092
dtu,scan82,25,12,24.20317579920445,18.608193337503263
dtu,scan82,25,14,15.912261786704624,15.099470803167321
dtu,scan82,25,15,28.83760810400141,24.3951560575633
dtu,scan82,25,23,27.518276610986746,22.81780789437727
dtu,scan82,25,24,13.430381235659604,11.121883312729187
dtu,scan82,25,26,12.970063670760789,10.606117153472677
dtu,scan82,25,27,26.00553192975969,21.3250671151962
dtu,scan82,25,29,27.110465074237503,25.09642506687229
dtu,scan82,25,30,17.70649240255164,17.113967523351096
dtu,scan82,25,31,12.957811731153125,12.925326044053676
dtu,scan82,25,32,18.242904804679835,16.893627785332928
dtu,scan82,25,33,26.816489614386995,23.98790703658375
dtu,scan82,25,34,37.586785033493655,33.149272385329404
dtu,scan82,25,35,48.65817306053079,42.6344380048512
dtu,scan82,25,41,52.24209630589805,47.90483676887661
dtu,scan82,25,42,43.64975607343252,40.25702451010285
dtu,scan82,25,43,36.06451684954224,33.980222565811026
dtu,scan82,25,45,25.99680809803727,25.830635301473947
dtu,scan82,25,46,27.615402802664416,27.550242464752273
dtu,scan82,25,47,35.145046447973755,34.45668025606318
tnt-viewcrafter,Auditorium_1,0,1,1.9623881940897625,1.958477716168761
tnt-viewcrafter,Auditorium_1,0,2,6.563089712954067,6.550325792482004
tnt-viewcrafter,Auditorium_1,0,3,11.075913952613378,11.057173343526511
tnt-viewcrafter,Auditorium_1,0,4,15.314855344560339,15.279541622966699
tnt-viewcrafter,Auditorium_1,0,5,19.036315645506704,18.985631057701838
tnt-viewcrafter,Auditorium_1,0,6,22.437620055027455,22.361800615333294
tnt-viewcrafter,Auditorium_1,0,7,25.31216053402855,25.212219045063314
tnt-viewcrafter,Auditorium_1,0,8,28.75253402937747,28.635452396987517
tnt-viewcrafter,Auditorium_1,0,9,32.463216602613926,32.32775141272913
tnt-viewcrafter,Auditorium_1,0,10,36.349375954070645,36.184913865327275
tnt-viewcrafter,Auditorium_1,0,11,40.50191434731535,40.305415958810784
tnt-viewcrafter,Auditorium_1,0,12,44.70996461461825,44.48437724707093
tnt-viewcrafter,Auditorium_1,0,13,48.74424837853402,48.47612823380053
tnt-viewcrafter,Auditorium_1,0,14,52.5329103725434,52.259576110714924
tnt-viewcrafter,Auditorium_1,0,15,55.50413921423496,55.16614829712979
tnt-viewcrafter,Auditorium_1,0,16,58.46369362059244,58.097832316708605
tnt-viewcrafter,Auditorium_1,0,17,61.634462328462426,61.228727857933926
tnt-viewcrafter,Auditorium_1,0,18,65.04764471243105,64.61176005292938
tnt-viewcrafter,Auditorium_1,0,19,68.29496538721948,67.81333525470075
tnt-viewcrafter,Auditorium_1,0,20,71.361087306553,70.86103675726042
tnt-viewcrafter,Auditorium_1,0,21,74.39335198730056,73.83670678749331
tnt-viewcrafter,Auditorium_1,0,22,77.66312304702915,77.03644394927322
tnt-viewcrafter,Auditorium_1,0,23,81.38056481952796,80.68666120515269
tnt-viewcrafter,Auditorium_1,0,24,85.5197143995665,84.73922108436751
tnt-viewcrafter,Auditorium_2,0,1,2.8382389986707617,2.831912968764481
tnt-viewcrafter,Auditorium_2,0,2,5.668454220810674,5.664033487655314
tnt-viewcrafter,Auditorium_2,0,3,7.406765864519673,7.399036848010291
tnt-viewcrafter,Auditorium_2,0,4,9.252723266221809,9.246466836285698
tnt-viewcrafter,Auditorium_2,0,5,11.24115841043258,11.235440624345483
tnt-viewcrafter,Auditorium_2,0,6,13.18705565218566,13.181594598166557
tnt-viewcrafter,Auditorium_2,0,7,15.499967624409825,15.493429732898592
tnt-viewcrafter,Auditorium_2,0,8,17.492854213511777,17.479714525529218
tnt-viewcrafter,Auditorium_2,0,9,19.784831837503795,19.771340469641327
tnt-viewcrafter,Auditorium_2,0,10,23.077812505864767,23.06287262232662
tnt-viewcrafter,Auditorium_2,0,11,27.749114548375175,27.72782713666172
tnt-viewcrafter,Auditorium_2,0,12,30.71050397700903,30.67946414854449
tnt-viewcrafter,Auditorium_2,0,13,32.968180472328555,32.94594416693953
tnt-viewcrafter,Auditorium_2,0,14,35.15682807559995,35.138863367717526
tnt-viewcrafter,Auditorium_2,0,15,38.9133506433379,38.90080439954757
tnt-viewcrafter,Auditorium_2,0,16,43.02847151674132,43.015411096732976
tnt-viewcrafter,Auditorium_2,0,17,45.66576753626172,45.65317061804586
tnt-viewcrafter,Auditorium_2,0,18,47.223506886897795,47.20800670858819
tnt-viewcrafter,Auditorium_2,0,19,48.10539184934051,48.09373046236472
tnt-viewcrafter,Auditorium_2,0,20,50.546131770299596,50.53685290217688
tnt-viewcrafter,Auditorium_2,0,21,50.8594152388067,50.84768487884524
tnt-viewcrafter,Auditorium_2,0,22,50.93593281304516,50.91599109147235
tnt-viewcrafter,Auditorium_2,0,23,50.48158325472568,50.44371207522215
tnt-viewcrafter,Auditorium_3,0,1,1.7495073626432638,1.7236966782943257
tnt-viewcrafter,Auditorium_3,0,2,3.59843293965107,3.5147147248397075
tnt-viewcrafter,Auditorium_3,0,3,5.631066380076319,5.514374629287115
tnt-viewcrafter,Auditorium_3,0,4,7.126810327522406,6.966382002423494
tnt-viewcrafter,Auditorium_3,0,5,7.512669779871916,7.2593072129449085
tnt-viewcrafter,Auditorium_3,0,6,8.162416589393844,7.803453587964324
tnt-viewcrafter,Auditorium_3,0,7,8.594871838878657,8.107231336945356
tnt-viewcrafter,Auditorium_3,0,8,8.67985821244779,8.057117084697664
tnt-viewcrafter,Auditorium_3,0,9,9.20128794983295,8.508076935176321
tnt-viewcrafter,Auditorium_3,0,10,9.602606759971295,8.820452287266617
tnt-viewcrafter,Auditorium_3,0,11,9.890072649667315,8.962927273735893
tnt-viewcrafter,Auditorium_3,0,12,9.271119715810691,8.117879156156734
tnt-viewcrafter,Auditorium_3,0,13,9.42526924890711,8.068711062128015
tnt-viewcrafter,Auditorium_3,0,14,9.25743099251584,7.741312069266914
tnt-viewcrafter,Auditorium_3,0,15,9.56078634997386,8.006857353522012
tnt-viewcrafter,Auditorium_3,0,16,9.638525778653445,8.01723446348826
tnt-viewcrafter,Auditorium_3,0,17,9.855852423529031,8.129795908149061
tnt-viewcrafter,Auditorium_3,0,18,10.087500294292095,8.323601639932646
tnt-viewcrafter,Auditorium_3,0,19,10.329361939623281,8.565462839948978
tnt-viewcrafter,Auditorium_3,0,20,11.05534478559475,9.325850344890918
tnt-viewcrafter,Auditorium_3,0,21,11.999339571562896,10.320941154289166
tnt-viewcrafter,Auditorium_3,0,22,12.493424617018944,10.832582289739753
tnt-viewcrafter,Auditorium_3,0,23,12.732824472560274,10.985917142448784
tnt-viewcrafter,Auditorium_3,0,24,13.238759595687114,11.546780737900397
tnt-viewcrafter,Ballroom_1,0,1,2.946088354341851,2.9453120129382353
tnt-viewcrafter,Ballroom_1,0,2,6.022571136435569,6.020163488165036
tnt-viewcrafter,Ballroom_1,0,3,9.115681058325164,9.11393760676909
tnt-viewcrafter,Ballroom_1,0,4,11.986436654924505,11.983339895176485
tnt-viewcrafter,Ballroom_1,0,5,14.53215329046146,14.529909951545662
tnt-viewcrafter,Ballroom_1,0,6,17.513426455549258,17.509986556200033
tnt-viewcrafter,Ballroom_1,0,7,20.178793281405795,20.17487375293498
tnt-viewcrafter,Ballroom_1,0,8,22.476655175540923,22.47316340203814
tnt-viewcrafter,Ballroom_1,0,9,24.360014587713643,24.356646084837653
tnt-viewcrafter,Ballroom_1,0,10,26.2825646653819,26.276823563843557
tnt-viewcrafter,Ballroom_1,0,11,27.798320146108924,27.79331956791036
tnt-viewcrafter,Ballroom_1,0,12,29.065039764458927,29.057043691306642
tnt-viewcrafter,Ballroom_1,0,13,30.078970334193105,30.070078953524387
tnt-viewcrafter,Ballroom_1,0,14,31.037971566673075,31.026128698645124
tnt-viewcrafter,Ballroom_1,0,15,32.15192292950629,32.13918102982745
tnt-viewcrafter,Ballroom_1,0,16,33.20757495380694,33.19093603966338
tnt-viewcrafter,Ballroom_1,0,17,34.45972287871847,34.44174415383066
tnt-viewcrafter,Ballroom_1,0,18,36.58051419113574,36.560995552981865
tnt-viewcrafter,Ballroom_1,0,19,39.175446781426466,39.15974300598863
tnt-viewcrafter,Ballroom_1,0,20,42.396118340051636,42.3788921561075
tnt-viewcrafter,Ballroom_1,0,21,46.1665375890777,46.15226184228795
tnt-viewcrafter,Ballroom_1,0,22,50.24141552519724,50.22826948932103
tnt-viewcrafter,Ballroom_1,0,23,53.765369110486,53.75532040257855
tnt-viewcrafter,Ballroom_1,0,24,57.12137598192595,57.11191173838414
tnt-viewcrafter,Ballroom_2,0,1,1.34110192483118,1.273938148567738
tnt-viewcrafter,Ballroom_2,0,2,2.8848098160446796,2.7577246138685907
tnt-viewcrafter,Ballroom_2,0,3,4.466985559945036,4.29330775126888
tnt-viewcrafter,Ballroom_2,0,4,5.896861672016956,5.686395787002195
tnt-viewcrafter,Ballroom_2,0,5,7.323773513345222,7.086730959820756
tnt-viewcrafter,Ballroom_2,0,6,8.860238832329083,8.589198165345014
tnt-viewcrafter,Ballroom_2,0,7,10.600469548236605,10.295994457328558
tnt-viewcrafter,Ballroom_2,0,8,12.22763089522018,11.90817552362492
tnt-viewcrafter,Ballroom_2,0,9,13.255714853608634,12.896833455648556
tnt-viewcrafter,Ballroom_2,0,10,13.830742008814624,13.427158628583514
tnt-viewcrafter,Ballroom_2,0,11,14.268420427439246,13.825590116644646
tnt-viewcrafter,Ballroom_2,0,12,15.296678588135103,14.835533521226195
tnt-viewcrafter,Ballroom_2,0,13,16.47929324641691,16.00553068936817
tnt-viewcrafter,Ballroom_2,0,14,17.636387390165524,17.1472967564928
tnt-viewcrafter,Ballroom_2,0,15,18.65066210699212,18.135764887777352
tnt-viewcrafter,Ballroom_2,0,16,19.275221641795376,18.72658305058641
tnt-viewcrafter,Ballroom_2,0,17,20.22188396701132,19.66637367425732
tnt-viewcrafter,Ballroom_2,0,18,20.658007697288184,20.06978520466175
tnt-viewcrafter,Ballroom_2,0,19,20.31915853429512,19.68795540232649
tnt-viewcrafter,Ballroom_2,0,20,19.605009943025593,18.941872146710576
tnt-viewcrafter,Ballroom_2,0,21,18.749349507932635,18.063263775102513
tnt-viewcrafter,Ballroom_2,0,22,17.82336951720852,17.169088671389105
tnt-viewcrafter,Ballroom_2,0,23,16.615397723374457,16.079861386844136
tnt-viewcrafter,Ballroom_2,0,24,15.988805669512468,15.587960599644656
tnt-viewcrafter,Family_1,0,1,1.5533100498095722,1.5211778809192347
tnt-viewcrafter,Family_1,0,2,3.006077770187044,2.9441613370988255
tnt-viewcrafter,Family_1,0,3,4.378736132713974,4.279372401996757
tnt-viewcrafter,Family_1,0,4,5.6087893093643455,5.470900135738793
tnt-viewcrafter,Family_1,0,5,7.294508300859094,7.134883451039674
tnt-viewcrafter,Family_1,0,6,9.607842749830738,9.419761272824681
tnt-viewcrafter,Family_1,0,7,11.962223034010295,11.721677418709591
tnt-viewcrafter,Family_1,0,8,13.821974826011493,13.520428829820093
tnt-viewcrafter,Family_1,0,9,14.651257050663823,14.303593292951106
tnt-viewcrafter,Family_1,0,10,15.291646429336184,14.88247168094468
tnt-viewcrafter,Family_1,0,11,16.48677158947227,16.050603214258725
tnt-viewcrafter,Family_1,0,12,18.004417769154923,17.55136623337134
tnt-viewcrafter,Family_1,0,13,20.40443721835557,19.95078779750466
tnt-viewcrafter,Family_1,0,14,23.309938395268972,22.817982358284
tnt-viewcrafter,Family_1,0,15,25.936082067614006,25.408514273173857
tnt-viewcrafter,Family_1,0,16,27.78298522770895,27.20667114721303
tnt-viewcrafter,Family_1,0,17,28.917645145027095,28.294553612470008
tnt-viewcrafter,Family_1,0,18,29.69411513983293,29.046663947208067
tnt-viewcrafter,Family_1,0,19,30.24352251419638,29.572744778736
tnt-viewcrafter,Family_1,0,20,31.28390295340953,30.596645360098
tnt-viewcrafter,Family_1,0,21,33.27590029051704,32.603802599660085
tnt-viewcrafter,Family_1,0,22,35.655550769832935,34.94896707361344
tnt-viewcrafter,Family_1,0,23,38.20122386302062,37.48381062944399
tnt-viewcrafter,Family_1,0,24,40.64375559219805,39.88636773385366
tnt-viewcrafter,Family_2,0,1,2.6254462750328056,2.596947213635895
tnt-viewcrafter,Family_2,0,2,5.0045570550881955,4.950208798765291
tnt-viewcrafter,Family_2,0,3,6.705185205054696,6.640485784639561
tnt-viewcrafter,Family_2,0,4,8.160358858514046,8.072654180179294
tnt-viewcrafter,Family_2,0,5,9.878647445123196,9.782379642396046
tnt-viewcrafter,Family_2,0,6,11.714054612244649,11.610934780742761
tnt-viewcrafter,Family_2,0,7,14.30277756362733,14.176193807166445
tnt-viewcrafter,Family_2,0,8,16.83297972658012,16.686143733628263
tnt-viewcrafter,Family_2,0,9,18.34943430820788,18.17319990236611
tnt-viewcrafter,Family_2,0,10,19.017356094715662,18.817426277678646
tnt-viewcrafter,Family_2,0,11,19.62519717088323,19.41553809824891
tnt-viewcrafter,Family_2,0,12,20.097936093211935,19.883104613981388
tnt-viewcrafter,Family_2,0,13,20.79164334270349,20.56242051200892
tnt-viewcrafter,Family_2,0,14,22.331136356948633,22.09695823796338
tnt-viewcrafter,Family_2,0,15,24.48710134741782,24.2476715166976
tnt-viewcrafter,Family_2,0,16,26.102798253113445,25.847601864794992
tnt-viewcrafter,Family_2,0,17,26.702765507859173,26.431137022835365
tnt-viewcrafter,Family_2,0,18,27.428526059901692,27.148035468120547
tnt-viewcrafter,Family_2,0,19,28.38852541530153,28.084654079137223
tnt-viewcrafter,Family_2,0,20,30.01071461807101,29.700575964328085
tnt-viewcrafter,Family_2,0,21,32.4784161918829,32.14010378090632
tnt-viewcrafter,Family_2,0,22,35.93112840018637,35.56734992948586
tnt-viewcrafter,Family_2,0,23,38.97750438641771,38.567926057678896
tnt-viewcrafter,Family_2,0,24,41.14668570597349,40.684578242618244
tnt-viewcrafter,Family_3,0,1,3.434988505306727,3.432859863711871
tnt-viewcrafter,Family_3,0,2,6.394118884815475,6.390828257141657
tnt-viewcrafter,Family_3,0,3,8.653027631906085,8.647083054721033
tnt-viewcrafter,Family_3,0,4,10.636622912760433,10.63106722217329
tnt-viewcrafter,Family_3,0,5,12.989707525701018,12.980713803935064
tnt-viewcrafter,Family_3,0,6,15.120947479101012,15.107618330268767
tnt-viewcrafter,Family_3,0,7,17.416281243088527,17.399602193552575
tnt-viewcrafter,Family_3,0,8,19.904130752037123,19.885281793720313
tnt-viewcrafter,Family_3,0,9,21.919295208888034,21.895762362433388
tnt-viewcrafter,Family_3,0,10,23.4777213063356,23.449290272366525
tnt-viewcrafter,Family_3,0,11,24.90186840049443,24.86886678408267
tnt-viewcrafter,Family_3,0,12,26.600112882987855,26.564577691281965
tnt-viewcrafter,Family_3,0,13,28.261218153862195,28.21694145932632
tnt-viewcrafter,Family_3,0,14,29.883015451881747,29.82985115472728
tnt-viewcrafter,Family_3,0,15,30.454386404780255,30.382304024586205
tnt-viewcrafter,Family_3,0,16,30.98766912293757,30.90110205393586
tnt-viewcrafter,Family_3,0,17,31.15530000115489,31.04839284389666
tnt-viewcrafter,Family_3,0,18,31.744712140091963,31.62659815889651
tnt-viewcrafter,Family_3,0,19,32.68515887951833,32.55419603831553
tnt-viewcrafter,Family_3,0,20,33.44771515985768,33.30251542792219
tnt-viewcrafter,Family_3,0,21,33.39454648221297,33.230475271956884
tnt-viewcrafter,Family_3,0,22,32.8470866890817,32.64497529320775
tnt-viewcrafter,Family_3,0,23,32.430917103731204,32.20653172141235
tnt-viewcrafter,Family_3,0,24,32.38887809640303,32.132332069451614
tnt-viewcrafter,Family_4,0,1,0.7428241101215932,0.7397245114692147
tnt-viewcrafter,Family_4,0,2,1.9693978140127422,1.948378481124824
tnt-viewcrafter,Family_4,0,3,3.0579535549677055,3.01813520505948
tnt-viewcrafter,Family_4,0,4,3.9116257494286075,3.8421170694452993
tnt-viewcrafter,Family_4,0,5,5.166420995253489,5.063880257621819
tnt-viewcrafter,Family_4,0,6,6.109112211807651,5.9476000562383335
tnt-viewcrafter,Family_4,0,7,7.355491127059858,7.15923673536072
tnt-viewcrafter,Family_4,0,8,9.654517657003854,9.439312741655165
tnt-viewcrafter,Family_4,0,9,11.876264694686208,11.579318534876291
tnt-viewcrafter,Family_4,0,10,13.770819205850472,13.391424601507314
tnt-viewcrafter,Family_4,0,11,15.388010240528452,14.928025424051853
tnt-viewcrafter,Family_4,0,12,16.545077199297594,16.02043623746129
tnt-viewcrafter,Family_4,0,13,17.504640495603176,16.91286940751507
tnt-viewcrafter,Family_4,0,14,19.117107599672067,18.500056534281423
tnt-viewcrafter,Family_4,0,15,21.385455283198915,20.762383126318976
tnt-viewcrafter,Family_4,0,16,23.169286359675752,22.516507333815408
tnt-viewcrafter,Family_4,0,17,24.82409792387266,24.142622422492526
tnt-viewcrafter,Family_4,0,18,26.537068506461267,25.847950470049984
tnt-viewcrafter,Family_4,0,19,28.236686928269073,27.533457243672174
tnt-viewcrafter,Family_4,0,20,30.331382968126174,29.65557099607031
tnt-viewcrafter,Family_4,0,21,33.67662656499505,33.03931423231474
tnt-viewcrafter,Family_4,0,22,38.028747135882696,37.4178023127272
tnt-viewcrafter,Family_4,0,23,42.084461094237525,41.46144503317065
tnt-viewcrafter,Family_4,0,24,45.669046400865234,45.022617361440986
tnt-viewcrafter,Francis_1,0,1,0.5937608880891263,0.5560642314787255
tnt-viewcrafter,Francis_1,0,2,1.7372446356220435,1.666568217345824
tnt-viewcrafter,Francis_1,0,3,3.0421797262410624,2.938943023802709
tnt-viewcrafter,Francis_1,0,4,3.8157111248179363,3.690470871557272
tnt-viewcrafter,Francis_1,0,5,4.389017418967512,4.200664847770343
tnt-viewcrafter,Francis_1,0,6,4.920102706458232,4.669808000235497
tnt-viewcrafter,Francis_1,0,7,5.719035113882765,5.427900903385446
tnt-viewcrafter,Francis_1,0,8,6.606719241110206,6.2987222974683625
tnt-viewcrafter,Francis_1,0,9,7.497421274289815,7.173360947202516
tnt-viewcrafter,Francis_1,0,10,8.346018072539058,8.033423205064707
tnt-viewcrafter,Francis_1,0,11,9.102644657558582,8.74666509323743
tnt-viewcrafter,Francis_1,0,12,9.960004619295267,9.544401359198849
tnt-viewcrafter,Francis_1,0,13,11.019819719070004,10.577275959897218
tnt-viewcrafter,Francis_1,0,14,12.184513828773593,11.688496008876209
tnt-viewcrafter,Francis_1,0,15,13.756215636454634,13.229545376642616
tnt-viewcrafter,Francis_1,0,16,15.374639729989134,14.814997011464225
tnt-viewcrafter,Francis_1,0,17,16.702553733836314,16.119936939518613
tnt-viewcrafter,Francis_1,0,18,17.883536521607176,17.300666722546957
tnt-viewcrafter,Francis_1,0,19,19.200263021945613,18.623350917456712
tnt-viewcrafter,Francis_1,0,20,20.41369400558603,19.82834590445046
tnt-viewcrafter,Francis_1,0,21,21.53036155288098,20.94906051280344
tnt-viewcrafter,Francis_1,0,22,22.70645304894262,22.13346406377611
tnt-viewcrafter,Francis_1,0,23,23.625918787081982,23.053820071593044
tnt-viewcrafter,Francis_1,0,24,24.769431614284255,24.20862481762645
tnt-viewcrafter,Francis_2,0,1,1.3299149786369473,1.328677475009078
tnt-viewcrafter,Francis_2,0,2,2.7383470544676456,2.7325933886228566
tnt-viewcrafter,Francis_2,0,3,3.9207715367497977,3.915356931487472
tnt-viewcrafter,Francis_2,0,4,5.2972100183679816,5.28954219093982
tnt-viewcrafter,Francis_2,0,5,6.511671570114553,6.502045452470504
tnt-viewcrafter,Francis_2,0,6,7.839659100259724,7.828948142122529
tnt-viewcrafter,Francis_2,0,7,9.395523746611977,9.383854510504873
tnt-viewcrafter,Francis_2,0,8,11.025240177618807,11.007717083125868
tnt-viewcrafter,Francis_2,0,9,12.563842843578549,12.543523963494813
tnt-viewcrafter,Francis_2,0,10,13.874737447015756,13.850883067010379
tnt-viewcrafter,Francis_2,0,11,15.520906276436138,15.494080013536776
tnt-viewcrafter,Francis_2,0,12,17.08871789289128,17.05675587186241
tnt-viewcrafter,Francis_2,0,13,18.328420944731473,18.291640135103762
tnt-viewcrafter,Francis_2,0,14,19.39509723324485,19.35629082689203
tnt-viewcrafter,Francis_2,0,15,20.5172365401025,20.476631172260955
tnt-viewcrafter,Francis_2,0,16,21.78936854391454,21.746735552381637
tnt-viewcrafter,Francis_2,0,17,23.04141533884667,22.998615515690073
tnt-viewcrafter,Francis_2,0,18,24.234991285318813,24.194838584877107
tnt-viewcrafter,Francis_2,0,19,25.38840438080076,25.346687055777156
tnt-viewcrafter,Francis_2,0,20,26.777226138796852,26.728633585644346
tnt-viewcrafter,Francis_2,0,21,28.03876805933021,27.982907756340445
tnt-viewcrafter,Francis_2,0,22,29.409372612453442,29.346642196371402
tnt-viewcrafter,Francis_2,0,23,30.61475354378766,30.54835500052739
tnt-viewcrafter,Francis_2,0,24,32.0174818229268,31.937868259406862
tnt-viewcrafter,Horse_1,0,1,1.0903153185351286,1.0788857823182305
tnt-viewcrafter,Horse_1,0,2,2.2801831090522646,2.2653538472819603
tnt-viewcrafter,Horse_1,0,3,3.532919105001092,3.502338319850001
tnt-viewcrafter,Horse_1,0,4,5.592428562320715,5.566697311848053
tnt-viewcrafter,Horse_1,0,5,7.184753713636828,7.14514289803854
tnt-viewcrafter,Horse_1,0,6,8.47374928059374,8.435113453053217
tnt-viewcrafter,Horse_1,0,7,9.681026825781277,9.638086706414729
tnt-viewcrafter,Horse_1,0,8,10.896756931096048,10.850741454055681
tnt-viewcrafter,Horse_1,0,9,12.542200844464965,12.497645624665791
tnt-viewcrafter,Horse_1,0,10,15.080638334151034,15.036046846150631
tnt-viewcrafter,Horse_1,0,11,17.539347431189537,17.486191289381747
tnt-viewcrafter,Horse_1,0,12,19.834407664093774,19.776081559792942
tnt-viewcrafter,Horse_1,0,13,21.808322664799377,21.74955247314219
tnt-viewcrafter,Horse_1,0,14,23.09326725257872,23.02690759715027
tnt-viewcrafter,Horse_1,0,15,24.4275386311472,24.36013925932325
tnt-viewcrafter,Horse_1,0,16,25.582326579903444,25.50882978660723
tnt-viewcrafter,Horse_1,0,17,26.921580005348517,26.84215892243647
tnt-viewcrafter,Horse_1,0,18,28.493617313918264,28.412216413327368
tnt-viewcrafter,Horse_1,0,19,30.79380008571721,30.7059913193408
tnt-viewcrafter,Horse_1,0,20,32.866664984398625,32.77322375799036
tnt-viewcrafter,Horse_1,0,21,33.85243798597281,33.75505288346975
tnt-viewcrafter,Horse_1,0,22,33.77485058507041,33.676504749113704
tnt-viewcrafter,Horse_1,0,23,33.56626077711516,33.45682292244168
tnt-viewcrafter,Horse_1,0,24,33.169710567711476,33.05436269277546
tnt-viewcrafter,Horse_2,0,1,2.100356641459846,2.0904249392170033
tnt-viewcrafter,Horse_2,0,2,4.2093773913995385,4.188842709830066
tnt-viewcrafter,Horse_2,0,3,6.058315618378587,6.020867464866152
tnt-viewcrafter,Horse_2,0,4,7.71566814751174,7.666687616960861
tnt-viewcrafter,Horse_2,0,5,9.105471405216722,9.052044856841707
tnt-viewcrafter,Horse_2,0,6,10.911371502297746,10.846014166506798
tnt-viewcrafter,Horse_2,0,7,12.830035446349301,12.7608816937514
tnt-viewcrafter,Horse_2,0,8,14.93629057143738,14.85955456532717
tnt-viewcrafter,Horse_2,0,9,16.991606758502332,16.900712094313494
tnt-viewcrafter,Horse_2,0,10,18.83677597195076,18.734435823290216
tnt-viewcrafter,Horse_2,0,11,20.280630675736766,20.17559438706128
tnt-viewcrafter,Horse_2,0,12,21.68101149292526,21.563930149311933
tnt-viewcrafter,Horse_2,0,13,23.22126871659646,23.10575417866775
tnt-viewcrafter,Horse_2,0,14,24.702650553574525,24.580205912586212
tnt-viewcrafter,Horse_2,0,15,26.20576580053366,26.070960605447166
tnt-viewcrafter,Horse_2,0,16,27.854328300160507,27.712318925535094
tnt-viewcrafter,Horse_2,0,17,29.362214690381116,29.212685187499858
tnt-viewcrafter,Horse_2,0,18,30.90341716385396,30.755849432818092
tnt-viewcrafter,Horse_2,0,19,32.42528648403964,32.279760382304296
tnt-viewcrafter,Horse_2,0,20,34.27396680675812,34.12224978552601
tnt-viewcrafter,Horse_2,0,21,35.98649731760968,35.83450687530298
tnt-viewcrafter,Horse_2,0,22,37.519530866559734,37.35525851855793
tnt-viewcrafter,Horse_2,0,23,39.351773351557476,39.17751153815401
tnt-viewcrafter,Horse_2,0,24,41.21309925515738,41.031789966629155
tnt-viewcrafter,Horse_3,0,1,1.5156774620831972,1.4986088221892624
tnt-viewcrafter,Horse_3,0,2,2.8427264184804786,2.8101317479575703
tnt-viewcrafter,Horse_3,0,3,4.240781656299328,4.206516869545799
tnt-viewcrafter,Horse_3,0,4,5.894624595389089,5.848570360261088
tnt-viewcrafter,Horse_3,0,5,8.486766010315824,8.43980457017556
tnt-viewcrafter,Horse_3,0,6,11.22761728928844,11.160818511492678
tnt-viewcrafter,Horse_3,0,7,13.8199422305365,13.741808718252747
tnt-viewcrafter,Horse_3,0,8,16.378922486928236,16.286996243689916
tnt-viewcrafter,Horse_3,0,9,18.514112454680138,18.407327690464502
tnt-viewcrafter,Horse_3,0,10,20.455830801077486,20.334916606240466
tnt-viewcrafter,Horse_3,0,11,21.995021817796804,21.854288614994687
tnt-viewcrafter,Horse_3,0,12,22.91197065143111,22.755260403495626
tnt-viewcrafter,Horse_3,0,13,23.908365998758,23.73283703153938
tnt-viewcrafter,Horse_3,0,14,24.97059861640259,24.77814092727567
tnt-viewcrafter,Horse_3,0,15,25.979760739395715,25.78947325188104
tnt-viewcrafter,Horse_3,0,16,27.231920751445244,27.02902634009456
tnt-viewcrafter,Horse_3,0,17,28.574638027867614,28.361654236068276
tnt-viewcrafter,Horse_3,0,18,29.520876437813275,29.292228409946137
tnt-viewcrafter,Horse_3,0,19,29.76009017108249,29.52396789747443
tnt-viewcrafter,Horse_3,0,20,30.291016600700512,30.0403170832571
tnt-viewcrafter,Horse_3,0,21,31.529913323410604,31.274208861988782
tnt-viewcrafter,Horse_3,0,22,33.415088986030156,33.16487187717098
tnt-viewcrafter,Horse_3,0,23,35.89968398622563,35.625125695470935
tnt-viewcrafter,Horse_3,0,24,37.80994817661221,37.51842990221289
tnt-viewcrafter,Palace_1,0,1,1.4280495332903795,1.4062814288800143
tnt-viewcrafter,Palace_1,0,2,2.476544679567388,2.4194871803209224
tnt-viewcrafter,Palace_1,0,3,3.818433677928451,3.73819654569385
tnt-viewcrafter,Palace_1,0,4,4.274286563121498,4.198520424443454
tnt-viewcrafter,Palace_1,0,5,4.66107361378186,4.576927868894958
tnt-viewcrafter,Palace_1,0,6,4.690472701864586,4.601829273301822
tnt-viewcrafter,Palace_1,0,7,4.399674342955746,4.32132768219281
tnt-viewcrafter,Palace_1,0,8,3.68965669003496,3.6244922756803204
tnt-viewcrafter,Palace_1,0,9,2.500689012704956,2.4540865451470015
tnt-viewcrafter,Palace_1,0,10,0.5944263649572618,0.5781265278654822
tnt-viewcrafter,Palace_1,0,11,1.4741145268947973,1.4545410499163638
tnt-viewcrafter,Palace_1,0,12,3.7038213014616392,3.637719385727367
tnt-viewcrafter,Palace_1,0,13,6.494825977973617,6.3646005542372786
tnt-viewcrafter,Palace_1,0,14,8.885789257806048,8.71208955441493
tnt-viewcrafter,Palace_1,0,15,10.305021590170172,10.109897468210663
tnt-viewcrafter,Palace_1,0,16,12.111177011832963,11.882649289825071
tnt-viewcrafter,Palace_1,0,17,14.065130275038095,13.783288209326988
tnt-viewcrafter,Palace_1,0,18,16.595664818088746,16.254364657664162
tnt-viewcrafter,Palace_1,0,19,19.37682692016066,18.984902729594978
tnt-viewcrafter,Palace_1,0,20,21.72390560420075,21.294499184080163
tnt-viewcrafter,Palace_1,0,21,23.502420626514862,23.047366562072
tnt-viewcrafter,Palace_1,0,22,24.606762664395063,24.12875578684724
tnt-viewcrafter,Palace_1,0,23,25.949245229052288,25.45864556125045
tnt-viewcrafter,Palace_1,0,24,26.93547164905937,26.41632584126722
tnt-viewcrafter,Playground_1,0,1,1.138004610349412,1.1379766485581548
tnt-viewcrafter,Playground_1,0,2,2.04191423367575,2.04161134519976
tnt-viewcrafter,Playground_1,0,3,2.7811169800279734,2.78041464238459
tnt-viewcrafter,Playground_1,0,4,3.568497970818674,3.568260467321626
tnt-viewcrafter,Playground_1,0,5,4.605057315435789,4.604485753907516
tnt-viewcrafter,Playground_1,0,6,5.358303123554587,5.357283568770015
tnt-viewcrafter,Playground_1,0,7,5.900315492461189,5.89965597578523
tnt-viewcrafter,Playground_1,0,8,6.249738821688703,6.249220664978542
tnt-viewcrafter,Playground_1,0,9,6.689770574657921,6.6890045203157555
tnt-viewcrafter,Playground_1,0,10,7.294451974028562,7.294132345845979
tnt-viewcrafter,Playground_1,0,11,7.487722574701402,7.487450450438999
tnt-viewcrafter,Playground_1,0,12,7.612579120364863,7.612462862491624
tnt-viewcrafter,Playground_1,0,13,7.704517536053761,7.704391507410676
tnt-viewcrafter,Playground_1,0,14,8.098525577244104,8.098502734010722
tnt-viewcrafter,Playground_1,0,15,8.51179999920594,8.511769649788537
tnt-viewcrafter,Playground_1,0,16,9.069950483576685,9.069879526098791
tnt-viewcrafter,Playground_1,0,17,9.551975830020801,9.551742987988161
tnt-viewcrafter,Playground_1,0,18,10.110092689823587,10.1098362727513
tnt-viewcrafter,Playground_1,0,19,10.672916409667728,10.672416308638864
tnt-viewcrafter,Playground_1,0,20,11.052297735943714,11.051700708489037
tnt-viewcrafter,Playground_1,0,21,11.548074268881384,11.547670342161771
tnt-viewcrafter,Playground_1,0,22,12.214301557487353,12.213973753790881
tnt-viewcrafter,Playground_1,0,23,13.038384043971407,13.037994093033442
tnt-viewcrafter,Playground_1,0,24,13.712321115816678,13.711868728751318
tnt-viewcrafter,Playground_2,0,1,0.5426137477843553,0.5387340756106895
tnt-viewcrafter,Playground_2,0,2,1.1052373850788892,1.0948653535279715
tnt-viewcrafter,Playground_2,0,3,1.7817768597999732,1.772787487278883
tnt-viewcrafter,Playground_2,0,4,2.418167193460706,2.4065504418380317
tnt-viewcrafter,Playground_2,0,5,2.5988426859289295,2.58223675863123
tnt-viewcrafter,Playground_2,0,6,2.7066779721722245,2.688969852135664
tnt-viewcrafter,Playground_2,0,7,2.6681377859760103,2.6497651656489802
tnt-viewcrafter,Playground_2,0,8,2.506254812378684,2.4927703438882123
tnt-viewcrafter,Playground_2,0,9,2.055341366239138,2.0421227228733723
tnt-viewcrafter,Playground_2,0,10,1.4031395510716564,1.394010541823056
tnt-viewcrafter,Playground_2,0,11,0.2953219767206305,0.27568189224312417
tnt-viewcrafter,Playground_2,0,12,1.1641963500419565,1.1640716298404625
tnt-viewcrafter,Playground_2,0,13,2.655652640375015,2.652666893607449
tnt-viewcrafter,Playground_2,0,14,3.855501571918204,3.845010696564151
tnt-viewcrafter,Playground_2,0,15,5.511214708351223,5.497525449554611
tnt-viewcrafter,Playground_2,0,16,7.247851619062739,7.226817216561531
tnt-viewcrafter,Playground_2,0,17,9.451530527808009,9.41966382793902
tnt-viewcrafter,Playground_2,0,18,12.053457847927016,12.01107491832715
tnt-viewcrafter,Playground_2,0,19,14.723703487552347,14.670624109543548
tnt-viewcrafter,Playground_2,0,20,16.889013596096962,16.82561358712319
tnt-viewcrafter,Playground_2,0,21,18.531076358520224,18.456602325586065
tnt-viewcrafter,Playground_2,0,22,20.469796202124893,20.390774557688687
tnt-viewcrafter,Playground_2,0,23,22.492215954190932,22.40831361134424
tnt-viewcrafter,Playground_2,0,24,24.671926803863887,24.580108941626424
tnt-viewcrafter,Temple_3,0,1,0.8732329770664702,0.8207770513667471
tnt-viewcrafter,Temple_3,0,2,1.3274332558620574,1.3272995545895938
tnt-viewcrafter,Temple_3,0,3,1.9409899985506893,1.938357056513472
tnt-viewcrafter,Temple_3,0,4,2.2991384161266115,2.2956388597347823
tnt-viewcrafter,Temple_3,0,5,2.904932822923942,2.8504938158332793
tnt-viewcrafter,Temple_3,0,6,4.246157668434162,4.098803034144123
tnt-viewcrafter,Temple_3,0,7,5.597308431196023,5.337505028079222
tnt-viewcrafter,Temple_3,0,8,6.772116814646743,6.4143460987009435
tnt-viewcrafter,Temple_3,0,9,7.949891058088769,7.458507901704118
tnt-viewcrafter,Temple_3,0,10,9.244485627630395,8.605004254499171
tnt-viewcrafter,Temple_3,0,11,10.523854887931995,9.719688744421738
tnt-viewcrafter,Temple_3,0,12,11.414603074195197,10.49197331973629
tnt-viewcrafter,Temple_3,0,13,12.082206857441292,11.015367863694712
tnt-viewcrafter,Temple_3,0,14,12.66290911571743,11.512476715472038
tnt-viewcrafter,Temple_3,0,15,13.35457243136591,12.131118297038057
tnt-viewcrafter,Temple_3,0,16,13.868713465029126,12.630266688523744
tnt-viewcrafter,Temple_3,0,17,14.289274794762493,13.030877415460866
tnt-viewcrafter,Temple_3,0,18,14.918228039877068,13.640723543950141
tnt-viewcrafter,Temple_3,0,19,15.652912500555654,14.367079788595836
tnt-viewcrafter,Temple_3,0,20,17.124628788040113,15.810090266191764
tnt-viewcrafter,Temple_3,0,21,19.521741621623608,18.148909330546193
tnt-viewcrafter,Temple_3,0,22,23.4500858131361,21.65614423438198
tnt-viewcrafter,Temple_3,0,23,27.187512338738426,24.85545076977856
tnt-viewcrafter,Temple_3,0,24,30.34436684521884,27.583703012445447
tnt-viewcrafter,Temple_4,0,1,1.6241447291579911,1.4981000965544262
tnt-viewcrafter,Temple_4,0,2,3.242999904191956,2.9758473654711795
tnt-viewcrafter,Temple_4,0,3,3.669248620010136,3.19394259142831
tnt-viewcrafter,Temple_4,0,4,5.173205120173211,4.45644143905336
tnt-viewcrafter,Temple_4,0,5,7.474335667480046,6.675882361960046
tnt-viewcrafter,Temple_4,0,6,9.160368169768894,8.265862311233462
tnt-viewcrafter,Temple_4,0,7,9.870094353145824,8.717499121654953
tnt-viewcrafter,Temple_4,0,8,11.444292632687723,10.11185315181133
tnt-viewcrafter,Temple_4,0,9,13.99217434078491,12.55079424154192
tnt-viewcrafter,Temple_4,0,10,17.1631937205681,15.578839612506927
tnt-viewcrafter,Temple_4,0,11,19.65928585577994,17.812571125928365
tnt-viewcrafter,Temple_4,0,12,21.645483319563187,19.558931424206204
tnt-viewcrafter,Temple_4,0,13,23.23952572221757,20.88994476000673
tnt-viewcrafter,Temple_4,0,14,24.514809576049995,21.931436582275477
tnt-viewcrafter,Temple_4,0,15,25.339190199513226,22.507906861863095
tnt-viewcrafter,Temple_4,0,16,26.28656260916111,23.313466773123764
tnt-viewcrafter,Temple_4,0,17,27.176460796275844,24.03830151896896
tnt-viewcrafter,Temple_4,0,18,28.336257557246785,25.092295044055696
tnt-viewcrafter,Temple_4,0,19,29.556476559443976,26.20871753113145
tnt-viewcrafter,Temple_4,0,20,30.827332820692636,27.402092644455976
tnt-viewcrafter,Temple_4,0,21,31.954766274819683,28.413028695587826
tnt-viewcrafter,Temple_4,0,22,33.10879916548376,29.53128767705596
tnt-viewcrafter,Temple_4,0,23,33.10029172665912,29.37869277888366
tnt-viewcrafter,Temple_4,0,24,32.87152307772443,29.067077645194384
tnt-viewcrafter,Train_1,0,1,2.5139178213661864,2.51125163808856
tnt-viewcrafter,Train_1,0,2,4.796891287921444,4.7701968303783175
tnt-viewcrafter,Train_1,0,3,8.164398608638644,8.163841367854314
tnt-viewcrafter,Train_1,0,4,11.52125822437731,11.51733364560042
tnt-viewcrafter,Train_1,0,5,15.502142470248625,15.489947166454423
tnt-viewcrafter,Train_1,0,6,19.81077616381521,19.79867375530501
tnt-viewcrafter,Train_1,0,7,23.62802200890779,23.613365546975412
tnt-viewcrafter,Train_1,0,8,27.01584449410588,27.006144327701094
tnt-viewcrafter,Train_1,0,9,31.038265466867266,31.036489546102665
tnt-viewcrafter,Train_1,0,10,34.863412411420676,34.862538630676184
tnt-viewcrafter,Train_1,0,11,38.612860238167904,38.612357754870494
tnt-viewcrafter,Train_1,0,12,43.2416826101689,43.24168243968082
tnt-viewcrafter,Train_1,0,13,47.814838867739134,47.814828982283544
tnt-viewcrafter,Train_1,0,14,51.87724164970117,51.8764416302236
tnt-viewcrafter,Train_1,0,15,55.82305882282669,55.81922126154657
tnt-viewcrafter,Train_1,0,16,59.24735456362958,59.23696448543381
tnt-viewcrafter,Train_1,0,17,62.700045053101455,62.68158206694714
tnt-viewcrafter,Train_1,0,18,66.9615179951455,66.92896059089391
tnt-viewcrafter,Train_1,0,19,70.7701126852496,70.72186157251993
tnt-viewcrafter,Train_1,0,20,74.25021719967718,74.18814542565728
tnt-viewcrafter,Train_1,0,21,77.18784008574175,77.11234374964138
tnt-viewcrafter,Train_1,0,22,78.66803930286443,78.56963827273984
tnt-viewcrafter,Train_1,0,23,79.43290950610019,79.30997564963008
tnt-viewcrafter,Train_1,0,24,78.91577592287136,78.7680305964448
tnt-viewcrafter,Train_2,0,1,1.0216043353440931,1.017098553218776
tnt-viewcrafter,Train_2,0,2,1.908571806386244,1.908314630840343
tnt-viewcrafter,Train_2,0,3,2.338533592426439,2.328192658843049
tnt-viewcrafter,Train_2,0,4,2.34101548439246,2.3346099017532853
tnt-viewcrafter,Train_2,0,5,3.5601848738887822,3.548825683942568
tnt-viewcrafter,Train_2,0,6,4.84463853321872,4.830156849669359
tnt-viewcrafter,Train_2,0,7,5.59398332292832,5.578373732296511
tnt-viewcrafter,Train_2,0,8,5.629613858178616,5.623965340415667
tnt-viewcrafter,Train_2,0,9,5.212785650548265,5.210006902055991
tnt-viewcrafter,Train_2,0,10,5.977284863244879,5.973218986099414
tnt-viewcrafter,Train_2,0,11,6.781701949589297,6.777868130073974
tnt-viewcrafter,Train_2,0,12,7.679110392643376,7.677982364906034
tnt-viewcrafter,Train_2,0,13,8.319352468607937,8.319349758044348
tnt-viewcrafter,Train_2,0,14,8.418985727935219,8.418953948931371
tnt-viewcrafter,Train_2,0,15,8.190699564629066,8.190689745376995
tnt-viewcrafter,Train_2,0,16,8.772427458064925,8.772342014278527
tnt-viewcrafter,Train_2,0,17,8.838374296279044,8.834978510113453
tnt-viewcrafter,Train_2,0,18,9.340767423926549,9.333364531250737
tnt-viewcrafter,Train_2,0,19,10.21095070958672,10.207603808040561
tnt-viewcrafter,Train_2,0,20,11.229974412428994,11.227332941609871
tnt-viewcrafter,Train_2,0,21,11.840754660047738,11.838558504549264
tnt-viewcrafter,Train_2,0,22,12.915131011897083,12.908157511301747
tnt-viewcrafter,Train_2,0,23,13.908990703209726,13.907311131734525
tnt-viewcrafter,Train_2,0,24,14.818976023579665,14.818807661242639
tnt-viewcrafter,Train_3,0,1,1.4593432483391062,1.4591731310022986
tnt-viewcrafter,Train_3,0,2,2.3438136907730893,2.3437567017322207
tnt-viewcrafter,Train_3,0,3,3.2114435938194794,3.2110295501234805
tnt-viewcrafter,Train_3,0,4,3.6300841332150924,3.6298240219678184
tnt-viewcrafter,Train_3,0,5,3.4472539565371085,3.447071259420607
tnt-viewcrafter,Train_3,0,6,2.762601253505218,2.7624912692563948
tnt-viewcrafter,Train_3,0,7,2.3394796730902456,2.3380267101016767
tnt-viewcrafter,Train_3,0,8,2.0738215228912336,2.0657336767533327
tnt-viewcrafter,Train_3,0,9,2.1087956371199392,2.0938160327892428
tnt-viewcrafter,Train_3,0,10,1.9181876939214817,1.8958572590364107
tnt-viewcrafter,Train_3,0,11,1.7707287506325555,1.731863606703062
tnt-viewcrafter,Train_3,0,12,2.2752433099477387,2.224516320849313
tnt-viewcrafter,Train_3,0,13,3.0570610836625223,3.0060349535697948
tnt-viewcrafter,Train_3,0,14,4.216468583833676,4.160981627583589
tnt-viewcrafter,Train_3,0,15,5.914357972123191,5.871307605791605
tnt-viewcrafter,Train_3,0,16,8.148876636962106,8.110433329211723
tnt-viewcrafter,Train_3,0,17,10.358225654537893,10.31468971894234
tnt-viewcrafter,Train_3,0,18,12.355694223603146,12.310354150662913
tnt-viewcrafter,Train_3,0,19,14.651805739138263,14.604817677634639
tnt-viewcrafter,Train_3,0,20,17.05268355327932,17.008488257016005
tnt-viewcrafter,Train_3,0,21,19.313126189982324,19.265831570791654
tnt-viewcrafter,Train_3,0,22,21.629240356209742,21.57886532185241
tnt-viewcrafter,Train_3,0,23,24.174857990543025,24.12779102202903
tnt-viewcrafter,Train_3,0,24,26.691514519009434,26.64365929772152
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,1,16.325076021870075,11.545926446062616
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,4,13.986525151930788,8.31309161948957
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,9,15.129114479486152,10.437177146988926
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,17,18.040678470038106,16.7167561542943
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,25,19.466241308258148,18.718026666365702
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,33,24.62046252153282,24.46135323107761
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,41,32.378979610452504,32.36894589650721
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,49,35.623534640622076,35.620407719840884
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,57,47.018493722097844,46.746910357948124
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,65,66.93137328573285,65.36005231440134
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,73,86.19302693510251,83.87731249644831
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,81,87.7636093434524,85.53955149703094
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,89,97.90173954369084,94.53096520514508
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,97,108.40861123060606,105.15147631168144
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,105,116.60397458483789,112.44115202118745
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,113,117.09860784981615,111.69127554697789
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,121,112.93383696954517,107.15798229489728
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,129,113.35480164011831,112.07317035462563
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,137,107.98062931419061,104.50541414792683
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,145,106.62444333467504,103.16933471135883
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,153,94.70223532894222,92.2933339860633
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,161,95.69648498099656,91.90029871433222
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,169,89.55106515050213,86.53179575258721
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,177,78.17791735819999,75.21375666672243
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,185,63.09468416192525,61.0536200772009
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,193,51.31730827923353,49.220668137610694
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,201,40.06522870124627,38.377844585345265
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,209,26.879947213365174,24.866968418318528
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,217,21.968716840838024,19.475858575732374
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,225,11.747995588037744,11.378077482367729
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,233,8.047107332750704,8.025540829844996
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,241,4.153792529203445,3.670072317263417
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,257,9.217685147059893,8.483833071828379
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,265,11.493020521058748,10.476522174093265
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,273,13.139015059424581,11.008217232853204
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,281,16.09924371352517,14.820621769961159
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,289,32.07791853674538,28.9177462006979
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,297,34.95054345154973,29.62456590759372
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,305,22.23787521141941,16.85535429517948
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,313,11.8434169275535,2.699403914295928
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,321,12.853597672750013,12.171400388640562
dl3dv10,165f5af8bfe32f70595a1c9393a6e442acf7af019998275144f605b89a306557,249,329,18.655102641364923,18.591520672085817
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,1,17.278431841090164,16.641016215251643
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,9,17.50484761953716,16.95337826057261
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,12,12.852244214157885,12.28762798195936
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,17,8.425971963733659,8.365201127274362
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,33,4.929459565649357,4.928991274368208
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,41,6.496975370911805,6.493038280572635
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,49,14.668849121994059,14.370412752860716
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,57,23.281511160647316,23.162766986749265
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,65,30.302552513844475,30.05660455864877
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,73,33.90781912858918,33.60611568878784
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,81,43.447230637143996,43.286951047753206
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,89,52.53369232164649,52.33441323014082
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,97,57.89468871856053,57.47551954660339
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,105,62.96552415461683,62.42938476256114
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,113,66.81999512731267,65.80633238008232
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,121,70.2009823795406,69.63596994311764
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,129,73.40110519607995,72.42984651895748
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,137,54.150699707286215,53.63385511923365
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,145,50.78508910948786,50.43836664410686
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,153,41.110138280860724,40.88298309753976
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,161,20.191435778436116,20.165211868990603
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,169,10.17980917336302,10.07402288740908
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,177,7.451962589502932,7.316672971218826
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,185,11.0338652054464,10.969421844862511
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,193,13.02222987280179,12.966412929100567
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,201,23.857971147593926,23.7672872301662
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,209,19.33885647627113,19.212509781145574
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,217,32.477820226904505,32.43709037580246
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,225,28.057192067148183,27.94351734778798
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,233,15.234346925154549,15.224048320124174
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,241,14.551523334382832,14.550850942550698
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,249,19.69380990507746,19.603794302014684
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,257,24.242302930422106,24.241277423267583
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,265,27.791217760413627,27.62803729282188
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,273,25.91484136223318,25.507995862570105
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,281,24.61752335246332,24.580489213514852
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,289,20.971893295593652,20.95674707703182
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,297,23.651615436742787,23.255025829742223
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,305,26.7320026738638,25.84967419705777
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,313,33.39383057702027,31.47483146741713
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,321,47.31877865861518,45.10409126244295
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,329,49.45371437753436,47.27546278964227
dl3dv10,341b4ff3dfd3d377d7167bd81f443bedafbff003bf04881b99760fc0aeb69510,25,337,57.48551989123481,54.34607808791586
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,1,68.84455874657164,68.58471873517911
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,9,63.43700499014688,63.18163590229766
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,10,62.450624163201596,62.18764633833147
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,17,47.4565574742969,47.1987472078041
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,25,25.47448271165627,25.214879719007232
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,33,7.586473988232132,7.489882080069487
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,41,13.66091366696306,13.546635295361376
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,49,29.4838944304528,29.345632781966124
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,57,43.04061076621037,42.579789881860385
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,65,42.818467116272146,42.75988883434229
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,73,52.145129822439564,51.637829827362296
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,81,57.20141524832986,56.464013507658855
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,89,68.40407979281586,67.4222202144508
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,97,94.01780321656996,92.81991878949884
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,105,101.25166406550316,100.7417524944871
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,113,100.34085041172685,100.14663495896345
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,121,92.52039004457704,92.39055272498726
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,129,75.65351118403451,75.46792581087139
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,137,60.765082578676115,60.33278628770023
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,145,37.21154072768878,36.76227962392807
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,153,24.360586123525565,23.957400782489874
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,161,7.088994561571432,5.914182250707178
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,169,17.645366819430023,17.269200304129303
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,177,33.99952100457014,33.8785807834816
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,185,57.37314526911983,57.33816106237274
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,193,72.27439365415182,72.25441580807252
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,201,70.69253871680664,70.6593610122943
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,209,39.52967662577084,39.5295191570362
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,217,22.279742314295003,22.16845860911414
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,225,6.518103763646623,6.474197129070099
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,233,20.982248621839826,20.972706549992672
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,241,28.235784927366076,28.233647782106235
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,249,30.011010234665367,30.01100410731543
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,257,22.254525568607104,22.24685030846525
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,265,7.71347645441424,7.226590569505035
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,273,6.420907407228327,6.221887643499484
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,281,5.2458164143588,5.194944251585032
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,297,8.962005372190687,8.88194580880549
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,305,28.806328223075703,28.78611690851164
dl3dv10,3bb3bb4d3e871d79eb71946cbab1e3afc7a8e33a661153033f32deb3e23d2e52,289,313,38.60793217079472,38.430749095923986
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,1,59.20683273470252,59.104774933159206
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,9,56.80779549461303,56.72085086286217
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,10,56.44841700651577,56.35797515073034
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,17,52.68663924795288,52.54010712240515
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,25,46.85635140768177,46.73300739683589
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,33,43.837167174427364,43.63344844363837
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,41,40.63331568159131,40.53581627946481
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,49,34.19970257737815,34.02971974263639
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,57,27.632976626146,27.493435047224658
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,65,23.2586644407753,23.126045987231556
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,73,20.205802045731424,20.058678777314892
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,81,17.91870236570867,17.773886801748034
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,89,16.840661452617645,16.79995550685936
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,97,15.67467733187702,15.494278487723294
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,105,7.145175618751787,6.930759187840931
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,113,10.530258264369362,10.515048858557057
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,121,5.816834741882427,5.742938456614974
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,129,3.2203978702290392,3.1064360495725643
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,137,6.787578547562883,6.768987873875956
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,145,6.354839575568623,5.245753140205425
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,153,5.607889573513619,5.318492220673818
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,161,12.019920700304457,11.986627432361873
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,169,16.16428567443135,16.03892866071266
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,177,30.769372856425147,30.37952959679077
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,185,47.782315744822434,47.467393288194785
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,193,55.34245034319296,55.14780555838824
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,201,45.27870563054958,45.0099816630365
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,209,46.742331749028686,46.73825473881191
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,217,53.32952018058454,53.312299646173095
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,225,56.81656008337228,56.68461505830315
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,233,53.39603409971374,53.306725890502044
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,241,44.70771791110731,44.66026839143808
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,249,37.19706859029167,37.17217071014284
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,257,22.86402171911813,22.858085684172888
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,265,25.504123406167192,25.450528793503743
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,273,15.726479445044875,15.545870670689203
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,281,17.073622218006026,17.040749889965035
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,289,10.353376547370365,10.350813808085626
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,297,10.549353278933891,10.54682387225676
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,305,3.299401835951542,2.7327255377263024
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,321,11.10326720252825,11.09801280760586
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,329,16.361036150130236,16.264076172597854
dl3dv10,3bb894d1933f3081134ad2d40e54de5f0636bd8b502b0a8561873bb63b0dce85,313,337,14.85462056898773,14.833691909386754
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,1,24.45213037255596,24.22271892344551
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,9,21.423625988987723,20.673011441167077
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,15,10.154514558458425,9.147243409959598
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,17,9.306118017238418,8.105284972741527
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,25,26.232466064268092,26.162024993188567
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,33,50.17377713899235,50.122686519968624
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,41,77.4397477678186,77.43881529838342
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,49,81.00116079885838,80.98758933767597
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,57,91.99292961405489,91.98980982691359
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,65,115.24451110841326,115.22257299367497
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,73,145.07626827728072,144.5615400199349
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,81,170.65209013437845,169.95343927375768
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,89,170.46601491361133,162.48042497199137
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,97,170.95161170692288,167.0033147675064
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,105,170.118189482634,167.8442412858502
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,113,133.82386531372657,133.71952485124683
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,121,96.94915152182082,96.64685978456353
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,129,82.47314763864021,82.4708969363625
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,137,69.5745599375289,69.50970865124346
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,145,66.23121208075356,66.09469828505188
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,153,120.39156055380711,120.10418652141077
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,161,177.40534977662358,165.5925585881806
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,169,133.2804781018006,131.71582534836443
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,177,85.97799143817772,85.97691432244137
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,185,50.48725927051739,50.238380121923804
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,193,13.510618378374865,12.142883129044403
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,201,17.25594119213723,17.236239211887856
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,209,41.01843053145896,40.99568765865365
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,217,70.9805689749976,70.86015969238265
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,225,95.13284773025886,94.91600431262474
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,233,101.51883815928137,100.52439928689546
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,241,95.1913712639769,95.00498745505752
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,249,101.85187201983923,101.7801674033319
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,257,104.13781342063837,103.89505846618081
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,265,79.69613971700016,79.65049686988318
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,273,52.66024086904399,52.65942016215019
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,281,66.38083801470782,66.3562530489017
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,289,77.63431410700736,77.46539552236051
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,297,105.6392361068288,105.54365455181991
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,305,136.52647061972914,136.1256018440324
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,313,169.79272807662971,168.1163934941705
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,321,168.24990861989005,163.82814781909389
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,329,147.05667802656495,142.04379505863247
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,337,117.37707459033261,114.70079663357824
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,345,74.4512248600015,74.04373004266182
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,353,36.90774685363207,36.86673553832179
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,369,33.30252612229969,33.248782295481384
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,377,67.2320784883147,67.18268222394359
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,385,97.9067671646861,97.90406994123742
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,393,142.03702941530074,140.52068199217533
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,401,179.44680973986252,167.51780229910588
dl3dv10,9e9a89ae6fed06d6e2f4749b4b0059f35ca97f848cedc4a14345999e746f7884,361,409,160.45967517067058,154.97035310586867
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,1,12.154854786396811,11.873656918016302
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,9,12.240715005929875,12.134697227039867
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,12,12.412137538250976,12.38186341504447
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,17,9.21657199801196,9.214179116060935
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,25,4.828351754425884,4.815203706662452
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,33,5.763195567326819,5.293896536384963
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,49,1.815608951297833,1.1421352437255914
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,57,6.82541974575696,6.70652819209587
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,65,11.281462054662056,10.74763601629969
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,73,11.166667416278726,10.672206500286231
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,81,19.97652844616318,19.84194213873434
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,89,21.92129589105151,21.17694592000234
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,97,30.167446688970657,29.486403934802116
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,105,51.92979522445495,51.38065821795445
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,113,63.01709705909605,62.38962756881825
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,121,66.84414096021032,65.95675189587035
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,129,68.00242034580143,66.65491850586967
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,137,62.76287497794884,59.351004224254915
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,145,67.29060942175317,65.82876754952112
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,153,69.37335183918039,67.69186372591454
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,161,67.91916698679407,66.21142635976068
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,169,61.45660209475285,60.09417954351531
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,177,46.255807582019635,45.06145237430073
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,185,29.05829503213263,26.785419062620125
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,193,20.129838764744648,17.75620831457629
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,201,8.038125160551868,6.585936007194652
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,209,9.907193304532932,9.783727288383773
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,217,19.176876226148767,19.14336045147703
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,225,26.122672419810645,25.927182528728586
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,233,29.946352516413405,29.39262000250156
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,241,33.44920764628534,32.92844359466257
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,249,32.12526270047495,31.620187678507317
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,257,30.3128217776052,29.73862964672584
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,265,32.235615467816736,31.838069482510782
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,273,27.34065046876532,26.783997212121392
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,281,28.30387330145577,27.662727099632207
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,289,36.04207466282893,35.52537788614427
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,297,16.531192280244,16.313321535843748
dl3dv10,cd9c981eeb4a9091547af19181b382698e9d9eee0a838c7c9783a8a268af6aee,41,305,17.102242366921914,17.05977915247282
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,1,49.14697080630369,49.129014965327414
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,9,73.54101256831272,73.51441654819575
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,17,78.64869829248109,78.63035519583566
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,25,83.13344830497667,83.02307979174626
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,33,80.36872460319489,80.36859649710406
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,41,72.48957664610121,72.19323355906317
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,49,58.44490500402468,57.92315108353225
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,53,53.75184522096085,53.17444753880842
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,57,41.636557464696615,40.933613561262874
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,65,23.17620802441918,22.77620874196811
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,73,3.1485122215980637,2.8390230766188043
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,81,13.780613903306254,13.62354957794033
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,89,17.976973361755288,17.78598579805247
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,97,14.827554500641845,13.700177354780692
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,105,9.382733447200742,9.376621434923063
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,113,3.511698246921742,3.4739027547033667
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,129,20.04588151536333,19.773297434265054
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,137,21.38524606018877,21.328971059513446
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,145,20.25453230807406,20.21906040668107
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,153,14.092477019522297,13.522385145900602
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,161,10.231960285801872,9.417890699263832
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,169,8.103541619196141,7.679505239886942
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,177,16.756921123301773,16.678719501969585
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,185,23.393880427755875,23.375666680531946
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,193,27.93921394836587,27.912859780047217
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,201,19.112544400062845,19.10867679720892
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,209,17.549406021072933,16.682615506811594
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,217,25.206470208984328,24.718864663230235
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,225,43.807782901933244,43.447228700848946
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,233,61.16084265927445,61.0200110170099
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,241,76.35177762063176,75.93252996390285
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,249,87.27278415599065,87.01721746216897
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,257,86.07129911563739,85.92352063381003
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,265,76.38938721310606,75.90241131133442
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,273,77.4535201063726,76.93858987888478
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,281,79.76763067722868,79.17034853461477
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,289,76.63775662708677,76.22349731773139
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,297,77.98787029803503,77.58171906138013
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,305,83.39389894670849,83.14454151521748
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,313,88.56955936863794,88.48438751752197
dl3dv10,d4fbeba0168af8fddb2fc695881787aedcd62f477c7dcec9ebca7b8594bbd95b,121,321,84.48553790862753,84.45632250363008
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,1,95.92036033373012,94.9462434446199
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,9,89.08863027605354,85.77877886959911
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,12,87.4304475329802,84.58266347007859
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,17,78.87194756276479,76.94176774262894
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,25,88.24482655339034,87.1583111324668
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,33,97.6582814455959,96.07472790403821
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,41,98.64058644457057,97.25778992388578
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,49,79.76482831817577,78.54129247644182
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,57,73.6355867310742,72.49689665285587
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,65,55.05077023141016,54.72880192030141
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,73,34.71503150984692,34.61564067453641
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,81,25.683558164330027,25.682581046708144
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,89,14.398477381040763,14.344548243420224
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,97,3.6409073137104864,3.0297722905755298
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,105,1.1938127602835797,1.1466366416010858
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,121,3.8075498461831243,3.7386910708483776
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,129,5.353485872478091,5.353182803901126
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,137,5.106134863138713,5.090299087802592
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,145,9.401607740635644,9.389104445471483
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,153,10.793528558989715,10.739770704204682
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,161,12.074497210399558,12.044501049168035
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,169,21.61026518862716,21.58047408784053
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,177,23.057506266339956,23.052661887563527
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,185,25.015571100727264,24.783859399932098
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,193,22.0410591966146,21.528058596936912
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,201,16.701002198584565,15.869835805978008
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,209,18.005115306607692,17.54771353157303
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,217,41.86247954210109,41.861284228212014
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,225,63.56246279430662,63.55707554228341
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,233,79.6836250140881,79.67120212144128
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,241,83.18390543999578,83.18388179601884
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,249,89.22503112571466,89.21791571081647
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,257,92.1831317467818,92.18213052415379
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,265,96.73454746096678,96.7234515839308
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,273,107.00543449987894,107.00269589485706
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,281,110.4705539097507,110.44609241395816
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,289,101.90521820279817,101.37067004029599
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,297,96.72084069959678,96.25371853263105
dl3dv10,e78f8cebd2bd93d960bfaeac18fac0bb2524f15c44288903cd20b73e599e8a81,113,305,97.48276508057911,96.53437086934646
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,1,10.935103953188888,10.377706242674144
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,17,1.9700977743350019,1.2555245598600144
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,23,4.6699954436069,4.161813370424341
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,25,4.9552257256078525,4.551111783636468
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,33,18.956372101019564,18.447224149494165
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,41,24.685231090562255,24.42254072384986
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,49,37.818934594417186,37.649546982979444
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,57,39.32095259584747,38.906068521286514
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,65,44.31971426246635,43.824305203538394
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,73,59.717320785875295,58.823852752062635
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,81,56.04304980694563,55.14412214341932
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,89,48.4136579451267,47.11382324311494
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,97,52.419956338574245,50.0517722868571
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,105,57.44303067978361,55.61420040655564
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,113,73.13372262715657,71.13244689667124
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,121,84.92475582703523,82.15990757308701
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,129,91.35639943845695,89.49222317524624
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,137,98.77351441150807,95.53069134988111
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,145,103.46764906682436,99.9273345410542
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,153,116.00347499003519,111.29377275968281
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,161,130.6114748091482,124.44467100807468
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,169,143.77825257629428,134.50358793619245
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,177,155.32608212155353,144.71311063617765
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,185,159.93274814456197,149.77415196618193
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,193,154.05797564198403,151.7734199476616
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,201,144.08246848597858,141.5856888610675
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,209,139.87207689779706,135.9963885419993
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,217,114.57332602277464,110.4941609196773
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,225,93.62663420870999,90.02702511788327
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,233,91.9839446150062,91.78795492183396
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,241,97.98380947397548,97.4729550037198
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,249,99.36395678899497,98.58212670555385
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,257,89.44735322620078,88.19789727621927
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,265,80.77531992327732,79.78194735508593
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,273,79.35787119911441,78.58292525072325
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,281,51.76503717659453,51.213575683838705
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,289,29.7793183707035,29.587293627334336
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,297,40.88188071167399,40.47615568856211
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,305,40.527386874854,39.67855944987575
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,313,28.286444805805626,27.018240377985503
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,321,13.177952885761858,11.600103703343521
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,329,8.723369376006453,7.7771293060215605
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,337,11.809941090420248,11.713014041995333
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,345,9.887629783028666,9.87207581050097
dl3dv10,ed16328235c610f15405ff08711eaf15d88a0503884f3a9ccb5a0ee69cb4acb5,9,353,13.847906463138072,13.831246788037145
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,1,4.104768348774262,4.04917914331034
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,9,1.0574673431557575,0.8847140290900729
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,17,2.200209013486547,1.9776526678410795
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,25,2.8447399577747015,2.7089141589618073
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,33,3.02901189681562,2.7066673211678993
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,41,5.331925601097502,4.267007083203941
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,49,15.576649835214157,15.002530695978953
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,57,29.24160260495517,28.500715041894143
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,65,39.17051732897365,38.56651783909896
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,73,48.07819457506275,47.48614335502773
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,81,62.64120395901943,62.07333784426758
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,89,71.46184703598104,70.65366007991373
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,97,83.09110185354267,82.04062373465725
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,105,89.04432836438711,87.98879865119902
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,113,89.69324781667305,88.75787823654908
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,121,96.77413285746253,96.23722823506353
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,129,97.04418916493918,96.65510065873843
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,137,99.61779037909814,99.61776732080365
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,145,100.52742788026184,100.20314955973323
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,153,100.74995954327068,100.7175210322138
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,161,96.72236165441535,96.69502044803532
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,169,92.6081343089128,92.57031468186135
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,177,85.86649460878708,85.81774468047098
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,185,75.10587644683544,74.89720865993695
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,193,68.48771707013178,68.24822948380996
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,201,63.09611214501435,62.885448340364
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,209,51.342193815532816,51.16491743776669
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,217,39.923177079933026,39.85732500629541
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,225,35.5444226091613,35.4762948806691
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,233,31.84255980742018,31.78135778636413
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,241,21.8382474818851,21.72699767394708
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,249,17.98018418260723,17.954681023940672
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,257,14.151371477545307,13.833019895114711
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,265,6.086185598188572,4.204451747968354
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,273,4.7718943976155614,2.3469068602120013
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,281,6.691191843095942,5.610518258503619
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,289,11.161267017057792,10.27476245440025
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,297,13.673660307448857,13.18571037932601
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,305,16.32072975198808,16.224291730075276
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,313,22.98748070862558,22.92597484728135
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,321,30.423669616300884,30.37431559955947
dl3dv10,f71ac346cd0fc4652a89afb37044887ec3907d37d01d1ceb0ad28e1a780d8e03,10,329,31.781650458117088,31.672386026698316
re10k-viewcrafter,1,0,1,0.26546150188174866,0.25821057117382873
re10k-viewcrafter,1,0,2,0.9058159352122824,0.8679243598329951
re10k-viewcrafter,1,0,3,2.0153763760979095,1.963739200138024
re10k-viewcrafter,1,0,4,3.583197917467881,3.541083464733374
re10k-viewcrafter,1,0,5,4.9178470747995435,4.868641821071721
re10k-viewcrafter,1,0,6,6.414816720956525,6.353158002652358
re10k-viewcrafter,1,0,7,7.822157229697233,7.727820439116878
re10k-viewcrafter,1,0,8,9.430863534885887,9.287021323041634
re10k-viewcrafter,1,0,9,11.500572859405843,11.312960299043413
re10k-viewcrafter,1,0,10,13.536606152743653,13.300725331374704
re10k-viewcrafter,1,0,11,16.151371314348346,15.863006859523274
re10k-viewcrafter,1,0,12,18.0163645832537,17.66326868987846
re10k-viewcrafter,1,0,13,20.517409496195036,20.114074512336707
re10k-viewcrafter,1,0,14,22.872529146186448,22.422029124771313
re10k-viewcrafter,1,0,15,25.64369547237506,25.135871508366225
re10k-viewcrafter,1,0,16,28.895102043839028,28.355619468788877
re10k-viewcrafter,1,0,17,31.827316134821082,31.237162684173473
re10k-viewcrafter,1,0,18,33.92515292062038,33.289803209946406
re10k-viewcrafter,1,0,19,36.70889068023598,36.04127737042642
re10k-viewcrafter,1,0,20,39.112630744904095,38.394104138491514
re10k-viewcrafter,1,0,21,41.94879151419018,41.20787237153322
re10k-viewcrafter,1,0,22,44.84832296574878,44.05450974729152
re10k-viewcrafter,1,0,23,47.64801953511587,46.796434264480474
re10k-viewcrafter,1,0,24,50.17849111947381,49.27725994684716
re10k-viewcrafter,10,0,1,0.17110691979724046,0.16244804038984512
re10k-viewcrafter,10,0,2,0.3043352354583689,0.2595691199528249
re10k-viewcrafter,10,0,3,0.359710640090795,0.26140001779411837
re10k-viewcrafter,10,0,4,0.4966284797410255,0.34998673116915463
re10k-viewcrafter,10,0,5,0.5390475406711236,0.332652093671747
re10k-viewcrafter,10,0,6,0.5306328968755034,0.2908264065063815
re10k-viewcrafter,10,0,7,0.5183033055149892,0.21290535428508375
re10k-viewcrafter,10,0,8,0.6561190276607823,0.3824545755252638
re10k-viewcrafter,10,0,9,0.9241642923873062,0.7312442437458933
re10k-viewcrafter,10,0,10,1.1633878804855926,1.0122239910931214
re10k-viewcrafter,10,0,11,1.3613976301019053,1.2368405876740103
re10k-viewcrafter,10,0,12,1.592634368886255,1.5027318563221528
re10k-viewcrafter,10,0,13,1.9387571258485574,1.8722601194404171
re10k-viewcrafter,10,0,14,2.2576256896865186,2.1981423689474204
re10k-viewcrafter,10,0,15,2.7715478155726547,2.7149221938351134
re10k-viewcrafter,10,0,16,3.1284946697245535,3.0563434590384784
re10k-viewcrafter,10,0,17,3.6843885642002316,3.593706447687079
re10k-viewcrafter,10,0,18,4.259202167503093,4.177895304612412
re10k-viewcrafter,10,0,19,4.9215273450485535,4.838176802839335
re10k-viewcrafter,10,0,20,5.572351952418938,5.483284925126642
re10k-viewcrafter,10,0,21,6.613039705650224,6.52113420606517
re10k-viewcrafter,10,0,22,7.349113864607348,7.260194509428832
re10k-viewcrafter,10,0,23,8.680859249526966,8.61261560023059
re10k-viewcrafter,10,0,24,9.51121903196521,9.45605254100676
re10k-viewcrafter,2,0,1,0.9136807742833238,0.8969585777850844
re10k-viewcrafter,2,0,2,1.850879665421244,1.8170220076235029
re10k-viewcrafter,2,0,3,2.5996414096937737,2.547255103879116
re10k-viewcrafter,2,0,4,3.527662955600184,3.4577772390933954
re10k-viewcrafter,2,0,5,4.499784936100457,4.422670326450542
re10k-viewcrafter,2,0,6,5.2624284831737755,5.176411678166979
re10k-viewcrafter,2,0,7,5.516005771187185,5.414788181445258
re10k-viewcrafter,2,0,8,5.845669537224589,5.734511185223239
re10k-viewcrafter,2,0,9,6.138427019242942,6.027445170060244
re10k-viewcrafter,2,0,10,6.337288472046838,6.225709839091265
re10k-viewcrafter,2,0,11,6.428963878356802,6.322648846274374
re10k-viewcrafter,2,0,12,6.515674452618396,6.412945521473207
re10k-viewcrafter,2,0,13,6.565801644475682,6.466550620100685
re10k-viewcrafter,2,0,14,6.57781774674587,6.4845878499884035
re10k-viewcrafter,2,0,15,6.530572577264937,6.438779577758953
re10k-viewcrafter,2,0,16,6.636427413979412,6.551305530917175
re10k-viewcrafter,2,0,17,6.572986573499956,6.491847356505959
re10k-viewcrafter,2,0,18,6.393557042287087,6.314046012637712
re10k-viewcrafter,2,0,19,6.064591955128402,5.986001921469741
re10k-viewcrafter,2,0,20,5.4838360825374375,5.41509191816732
re10k-viewcrafter,2,0,21,4.661499545176709,4.606568209240811
re10k-viewcrafter,2,0,22,3.5784684998436456,3.5417661408610766
re10k-viewcrafter,2,0,23,2.9064958153922236,2.8962479438247177
re10k-viewcrafter,2,0,24,2.403173855545381,2.4027958633359745
re10k-viewcrafter,3,0,1,0.683292612217007,0.683184024831913
re10k-viewcrafter,3,0,2,1.1270022575419614,1.125901055108657
re10k-viewcrafter,3,0,3,1.5133326724136658,1.507194988607936
re10k-viewcrafter,3,0,4,1.8410286946835848,1.8375614992634464
re10k-viewcrafter,3,0,5,1.7144149561538307,1.7105232233145358
re10k-viewcrafter,3,0,6,1.8856066071649893,1.8801773286967816
re10k-viewcrafter,3,0,7,2.289107199462531,2.287308580072163
re10k-viewcrafter,3,0,8,2.0284835014243874,2.027017677061447
re10k-viewcrafter,3,0,9,1.8422381573478004,1.8408217608287811
re10k-viewcrafter,3,0,10,2.0524107777728458,2.0516113600262034
re10k-viewcrafter,3,0,11,2.2327437391682925,2.231851573196855
re10k-viewcrafter,3,0,12,2.1156619989954164,2.115500564270802
re10k-viewcrafter,3,0,13,2.3547827415814417,2.3511222427910408
re10k-viewcrafter,3,0,14,2.026972115382402,2.022831357453099
re10k-viewcrafter,3,0,15,1.9483342369650272,1.9457385821846482
re10k-viewcrafter,3,0,16,1.5439318560217656,1.5430325210827185
re10k-viewcrafter,3,0,17,1.0911637983577964,1.0905592406151465
re10k-viewcrafter,3,0,18,0.7500108622668143,0.7420802768357464
re10k-viewcrafter,3,0,19,0.8204985476140286,0.7993649019451989
re10k-viewcrafter,3,0,20,1.6398788119499326,1.6151340325933574
re10k-viewcrafter,3,0,21,2.6558188408948804,2.625434872368754
re10k-viewcrafter,3,0,22,3.9015482075080516,3.8711000915059555
re10k-viewcrafter,3,0,23,5.067832427625992,5.0289985918570705
re10k-viewcrafter,3,0,24,6.465360348208904,6.424941048509341
re10k-viewcrafter,4,0,1,1.5265294990909544,1.4504857769851334
re10k-viewcrafter,4,0,2,3.0076948219957917,2.872796647696988
re10k-viewcrafter,4,0,3,4.869996085497824,4.700768661170502
re10k-viewcrafter,4,0,4,6.609726911172306,6.370364403625828
re10k-viewcrafter,4,0,5,8.209078879371676,7.918038483617604
re10k-viewcrafter,4,0,6,9.999006368652413,9.669998564583317
re10k-viewcrafter,4,0,7,11.554477193039478,11.17465091977723
re10k-viewcrafter,4,0,8,13.261868419099207,12.836650682023775
re10k-viewcrafter,4,0,9,15.123400175274647,14.662598963328374
re10k-viewcrafter,4,0,10,17.455856793122305,16.982029506209987
re10k-viewcrafter,4,0,11,19.32036977051478,18.776126009568014
re10k-viewcrafter,4,0,12,21.25939650566965,20.671974756842722
re10k-viewcrafter,4,0,13,23.481377809118936,22.88315736333329
re10k-viewcrafter,4,0,14,25.681210373312368,25.06420676326383
re10k-viewcrafter,4,0,15,28.61892010418832,27.997254285151822
re10k-viewcrafter,4,0,16,31.58524018384631,30.952576953214717
re10k-viewcrafter,4,0,17,34.124078782580405,33.455717832859
re10k-viewcrafter,4,0,18,36.36538363115257,35.65996650267326
re10k-viewcrafter,4,0,19,38.54770776183363,37.807650666477166
re10k-viewcrafter,4,0,20,40.68339912442431,39.933724542345345
re10k-viewcrafter,4,0,21,42.70131031694561,41.928639533434456
re10k-viewcrafter,4,0,22,44.6881563534928,43.889564321113504
re10k-viewcrafter,4,0,23,46.783012853834386,45.957511795752815
re10k-viewcrafter,4,0,24,48.61760261934241,47.780295789764615
re10k-viewcrafter,5,0,1,2.202437697213147,2.198175045625233
re10k-viewcrafter,5,0,2,2.9848496688034785,2.947823433777669
re10k-viewcrafter,5,0,3,4.559801758541873,4.499441153042195
re10k-viewcrafter,5,0,4,5.293201338966585,5.191555496821545
re10k-viewcrafter,5,0,5,7.077096356738114,6.955780558343949
re10k-viewcrafter,5,0,6,8.18000601627323,8.026913979981396
re10k-viewcrafter,5,0,7,9.009567348339091,8.799530715139113
re10k-viewcrafter,5,0,8,10.625611658277714,10.420652059600345
re10k-viewcrafter,5,0,9,11.463090331308987,11.24438841271636
re10k-viewcrafter,5,0,10,12.538850038522915,12.315874954297854
re10k-viewcrafter,5,0,11,13.92541985905454,13.70349201326446
re10k-viewcrafter,5,0,12,15.02482624048076,14.81821874128147
re10k-viewcrafter,5,0,13,15.955713973322858,15.731707188630939
re10k-viewcrafter,5,0,14,17.09420987669849,16.86587029381434
re10k-viewcrafter,5,0,15,17.638395841604304,17.38950610054816
re10k-viewcrafter,5,0,16,18.494188306305283,18.26074946539789
re10k-viewcrafter,5,0,17,19.72549866553217,19.512124313531146
re10k-viewcrafter,5,0,18,20.529220702035534,20.325761156613705
re10k-viewcrafter,5,0,19,20.777434775815106,20.578294813054878
re10k-viewcrafter,5,0,20,21.73774019278383,21.54791564915893
re10k-viewcrafter,5,0,21,22.53382942160106,22.334060819755862
re10k-viewcrafter,5,0,22,22.810748375060935,22.58801407057203
re10k-viewcrafter,5,0,23,22.876349231747696,22.63622561524355
re10k-viewcrafter,5,0,24,22.0134892977921,21.735040147742183
re10k-viewcrafter,6,0,1,2.274678697547331,2.248983064704879
re10k-viewcrafter,6,0,2,4.563098692397809,4.486070256003195
re10k-viewcrafter,6,0,3,6.711682535552735,6.573279097431323
re10k-viewcrafter,6,0,4,8.776947765005167,8.588614032372186
re10k-viewcrafter,6,0,5,10.883812655631182,10.641432550529666
re10k-viewcrafter,6,0,6,12.876410901817875,12.582977697266797
re10k-viewcrafter,6,0,7,15.125303709915764,14.78620378361314
re10k-viewcrafter,6,0,8,17.06212816056265,16.674271350104725
re10k-viewcrafter,6,0,9,18.881999780389954,18.441356929214408
re10k-viewcrafter,6,0,10,20.58092619823219,20.09800361007708
re10k-viewcrafter,6,0,11,22.201928094135233,21.679619263521005
re10k-viewcrafter,6,0,12,23.96492817585383,23.4274887743459
re10k-viewcrafter,6,0,13,25.716701524755525,25.159020415121375
re10k-viewcrafter,6,0,14,27.591375991359545,27.00533111015226
re10k-viewcrafter,6,0,15,29.377505527371657,28.774150687831764
re10k-viewcrafter,6,0,16,31.349379706731586,30.743321526404156
re10k-viewcrafter,6,0,17,33.13339528799988,32.512993733159774
re10k-viewcrafter,6,0,18,34.89942109141796,34.27564912646789
re10k-viewcrafter,6,0,19,36.426123376847734,35.792704699863435
re10k-viewcrafter,6,0,20,37.822117647046156,37.18601827106441
re10k-viewcrafter,6,0,21,39.123180407283435,38.49809481786748
re10k-viewcrafter,6,0,22,40.19265131348859,39.56981785628276
re10k-viewcrafter,6,0,23,41.30018226203045,40.67645103904341
re10k-viewcrafter,6,0,24,42.09683247920203,41.47336177902258
re10k-viewcrafter,7,0,1,1.2760283888522064,1.27320574700572
re10k-viewcrafter,7,0,2,2.8502853399940227,2.8405632950374295
re10k-viewcrafter,7,0,3,4.769869079628025,4.75157077368601
re10k-viewcrafter,7,0,4,6.926711949847967,6.901250921572515
re10k-viewcrafter,7,0,5,8.725099883442002,8.68724551885136
re10k-viewcrafter,7,0,6,11.125689911850051,11.075229555173348
re10k-viewcrafter,7,0,7,13.099080513347024,13.04084213201224
re10k-viewcrafter,7,0,8,15.43055980200367,15.358700866858282
re10k-viewcrafter,7,0,9,18.205887136147084,18.12256058785565
re10k-viewcrafter,7,0,10,20.874927668503332,20.78105394541906
re10k-viewcrafter,7,0,11,23.272736851927714,23.148973180941685
re10k-viewcrafter,7,0,12,26.193633621352767,26.075158655929116
re10k-viewcrafter,7,0,13,28.586783739073784,28.44714524560729
re10k-viewcrafter,7,0,14,31.149225004940533,30.97206611110446
re10k-viewcrafter,7,0,15,34.09294279897375,33.89469366823179
re10k-viewcrafter,7,0,16,37.20867287963698,37.031195573880794
re10k-viewcrafter,7,0,17,40.61787825077029,40.397396737169984
re10k-viewcrafter,7,0,18,44.35389072333193,44.115246478994656
re10k-viewcrafter,7,0,19,48.12869572810419,47.87443894710475
re10k-viewcrafter,7,0,20,51.206824113530054,50.96339130124687
re10k-viewcrafter,7,0,21,54.18181525440579,53.92234077982469
re10k-viewcrafter,7,0,22,57.110437866991546,56.79374361026089
re10k-viewcrafter,7,0,23,59.457875204842054,59.12261511080967
re10k-viewcrafter,7,0,24,61.86944138491823,61.51858185345348
re10k-viewcrafter,8,0,1,1.95278262934529,1.9208421748929796
re10k-viewcrafter,8,0,2,4.266280768983681,4.193242155843959
re10k-viewcrafter,8,0,3,6.0257194240461995,5.880041204360744
re10k-viewcrafter,8,0,4,8.611793331223252,8.408950440076511
re10k-viewcrafter,8,0,5,10.51711675818391,10.309313349346912
re10k-viewcrafter,8,0,6,12.631559782623716,12.438966497062324
re10k-viewcrafter,8,0,7,15.429632331868794,15.165250482845035
re10k-viewcrafter,8,0,8,16.812927803385872,16.517225105771896
re10k-viewcrafter,8,0,9,18.7125874751118,18.400638538625042
re10k-viewcrafter,8,0,10,19.510967369440102,19.250583029111073
re10k-viewcrafter,8,0,11,21.44164939257311,21.23734665888234
re10k-viewcrafter,8,0,12,22.400091319942504,22.253173667444763
re10k-viewcrafter,8,0,13,23.89123569652673,23.72134014654723
re10k-viewcrafter,8,0,14,25.039121150334292,24.838491294914782
re10k-viewcrafter,8,0,15,26.134137255058224,25.89832219482025
re10k-viewcrafter,8,0,16,27.305506556775672,27.024901736647102
re10k-viewcrafter,8,0,17,28.33618251169767,28.083789632879977
re10k-viewcrafter,8,0,18,29.333232764120734,29.095011295431732
re10k-viewcrafter,8,0,19,30.045493856596092,29.77455050453601
re10k-viewcrafter,8,0,20,30.37154727737072,30.089433271846175
re10k-viewcrafter,8,0,21,30.704559224074483,30.448053893454297
re10k-viewcrafter,8,0,22,31.038652862634883,30.801610505124764
re10k-viewcrafter,8,0,23,31.212859830444398,30.9798237812334
re10k-viewcrafter,8,0,24,30.89834343588649,30.66899061561259
re10k-viewcrafter,9,0,1,1.293661670519643,1.2926713006209867
re10k-viewcrafter,9,0,2,3.365848840934922,3.3608988257796186
re10k-viewcrafter,9,0,3,5.140051466095967,5.1349215145323575
re10k-viewcrafter,9,0,4,6.827798479182205,6.81982604570088
re10k-viewcrafter,9,0,5,8.783709201248008,8.774263686529276
re10k-viewcrafter,9,0,6,10.229549070130641,10.217210921350071
re10k-viewcrafter,9,0,7,11.895601918740294,11.883195173637448
re10k-viewcrafter,9,0,8,12.865520740294874,12.849328307158306
re10k-viewcrafter,9,0,9,14.882671057596044,14.8659939084546
re10k-viewcrafter,9,0,10,15.445920515235281,15.422230455273088
re10k-viewcrafter,9,0,11,16.77418262908934,16.748152681036682
re10k-viewcrafter,9,0,12,18.408509275495366,18.380013784703348
re10k-viewcrafter,9,0,13,19.281335311250377,19.24757124254092
re10k-viewcrafter,9,0,14,20.86188515475273,20.829035298065378
re10k-viewcrafter,9,0,15,21.709512023864175,21.670007312388417
re10k-viewcrafter,9,0,16,23.690276142264526,23.654572113648953
re10k-viewcrafter,9,0,17,25.352954374780417,25.318320849222157
re10k-viewcrafter,9,0,18,26.525129772591033,26.485214378398467
re10k-viewcrafter,9,0,19,27.33638947991325,27.29057728055679
re10k-viewcrafter,9,0,20,27.844333292367278,27.783001385304594
re10k-viewcrafter,9,0,21,29.84298093289889,29.790624125942767
re10k-viewcrafter,9,0,22,30.864600538996896,30.806595943514047
re10k-viewcrafter,9,0,23,32.15880846010106,32.097366565377065
re10k-viewcrafter,9,0,24,32.70479377438478,32.622384486915514

